A Sequential Algorithm to Detect Diffusion Switching along Intracellular Particle Trajectories

Single-particle tracking allows to infer the motion of single molecules in living cells. When we observe a long trajectory (more than 100 points), it is possible that the particle switches mode of motion over time. Then, fitting a single model to the trajectory can be misleading. In this paper, we propose a method to detect the temporal change points : the times at which a change of dynamics occurs. More specifically, we consider that the particle switches between three main modes of motion : Brownian motion, subdiffusion and superdiffusion. We use an algorithm based on a statistic (Briane et al. 2016) computed on local windows along the trajectory. The method is non parametric as the statistic is not related to any particular model. This algorithm controls the number of false change point detections in the case where the trajectory is fully Brownian. A Monte Carlo study is proposed to demonstrate the performances of the method and also to compare the procedure to two competitive algorithms. At the end, we illustrate the utility of the method on real data depicting the motion of mRNA complexes (called mRNP) in neuronal dendrites.

==> fig2/traj_1dim_ex.dat <==
time x1 x2 x3 x4 x5 x6 x7
0 0 NaN NaN NaN NaN NaN NaN
1 -0.343003152130103 NaN NaN NaN NaN NaN NaN
2 1.32334589288672 NaN NaN NaN NaN NaN NaN
3 0.556634098403435 NaN NaN NaN NaN NaN NaN
4 3.19211567171382 NaN NaN NaN NaN NaN NaN
5 3.17530155939908 NaN NaN NaN NaN NaN NaN
6 3.47945702782643 NaN NaN NaN NaN NaN NaN
7 4.16379678777193 NaN NaN NaN NaN NaN NaN
8 4.21960506257769 NaN NaN NaN NaN NaN NaN
9 2.81782177962207 NaN NaN NaN NaN NaN NaN
10 1.45770940044214 NaN NaN NaN NaN NaN NaN
11 -0.063950904079723 NaN NaN NaN NaN NaN NaN
12 0.990792909958104 NaN NaN NaN NaN NaN NaN
13 0.863007665850818 NaN NaN NaN NaN NaN NaN
14 -0.547330357588485 NaN NaN NaN NaN NaN NaN
15 0.0555302149360996 NaN NaN NaN NaN NaN NaN
16 -0.401399075581158 NaN NaN NaN NaN NaN NaN
17 -0.541077058496715 NaN NaN NaN NaN NaN NaN
18 -1.52438713070303 NaN NaN NaN NaN NaN NaN
19 -1.11661841580068 NaN NaN NaN NaN NaN NaN
20 -0.873623574262316 NaN NaN NaN NaN NaN NaN
21 -0.476084040378483 NaN NaN NaN NaN NaN NaN
22 -0.651776526170682 NaN NaN NaN NaN NaN NaN
23 -0.96931627534032 NaN NaN NaN NaN NaN NaN
24 -2.07093146156999 NaN NaN NaN NaN NaN NaN
25 -2.85021728718097 NaN NaN NaN NaN NaN NaN
26 -4.61242240683044 NaN NaN NaN NaN NaN NaN
27 -6.54793616234437 NaN NaN NaN NaN NaN NaN
28 -5.02102061376026 NaN NaN NaN NaN NaN NaN
29 -4.34229001759436 NaN NaN NaN NaN NaN NaN
30 -6.61945102916026 NaN NaN NaN NaN NaN NaN
31 -8.04801901765636 NaN NaN NaN NaN NaN NaN
32 -9.16263748222152 NaN NaN NaN NaN NaN NaN
33 -8.24943178626568 NaN NaN NaN NaN NaN NaN
34 -7.27306036125104 NaN NaN NaN NaN NaN NaN
35 -8.84993265698984 NaN NaN NaN NaN NaN NaN
36 -8.64585257035329 NaN NaN NaN NaN NaN NaN
37 -10.5341887176329 NaN NaN NaN NaN NaN NaN
38 -9.79799480444718 NaN NaN NaN NaN NaN NaN
39 -8.68114129743725 NaN NaN NaN NaN NaN NaN
40 -7.93776202530325 NaN NaN NaN NaN NaN NaN
41 -6.32187387963641 NaN NaN NaN NaN NaN NaN
42 -7.9884042716962 NaN NaN NaN NaN NaN NaN
43 -8.09098928388753 NaN NaN NaN NaN NaN NaN
44 -7.46826174193088 NaN NaN NaN NaN NaN NaN
45 -7.66099469662336 NaN NaN NaN NaN NaN NaN
46 -6.86639925523719 NaN NaN NaN NaN NaN NaN
47 -6.70549324689977 NaN NaN NaN NaN NaN NaN
48 -6.1664085571278 NaN NaN NaN NaN NaN NaN
49 -6.1912575774101 NaN NaN NaN NaN NaN NaN
50 -8.73964333848985 -8.73964333848985 NaN NaN NaN NaN NaN
51 NaN -9.74120524774159 NaN NaN NaN NaN NaN
52 NaN -10.9028289777434 NaN NaN NaN NaN NaN
53 NaN -11.2172910909253 NaN NaN NaN NaN NaN
54 NaN -10.1504141554454 NaN NaN NaN NaN NaN
55 NaN -9.87354846815169 NaN NaN NaN NaN NaN
56 NaN -8.12498632636949 NaN NaN NaN NaN NaN
57 NaN -7.94955598579691 NaN NaN NaN NaN NaN
58 NaN -7.58657927788394 NaN NaN NaN NaN NaN
59 NaN -6.83978654013089 NaN NaN NaN NaN NaN
60 NaN -5.99752294207683 NaN NaN NaN NaN NaN
61 NaN -4.3485570677571 NaN NaN NaN NaN NaN
62 NaN -2.62297868636087 NaN NaN NaN NaN NaN
63 NaN -4.15392341078958 NaN NaN NaN NaN NaN
64 NaN -4.54514945259945 NaN NaN NaN NaN NaN
65 NaN -6.08045387153314 NaN NaN NaN NaN NaN
66 NaN -5.98448833222037 NaN NaN NaN NaN NaN
67 NaN -5.4455157065125 NaN NaN NaN NaN NaN
68 NaN -7.47402444634579 NaN NaN NaN NaN NaN
69 NaN -8.90473529788923 NaN NaN NaN NaN NaN
70 NaN -9.38882366728182 NaN NaN NaN NaN NaN
71 NaN -9.82567160620769 NaN NaN NaN NaN NaN
72 NaN -9.26287935370405 NaN NaN NaN NaN NaN
73 NaN -9.62526589196233 NaN NaN NaN NaN NaN
74 NaN -8.83168028423146 NaN NaN NaN NaN NaN
75 NaN -8.84561793868047 NaN NaN NaN NaN NaN
76 NaN -8.43210218219667 NaN NaN NaN NaN NaN
77 NaN -6.0770055005884 NaN NaN NaN NaN NaN
78 NaN -5.44432902315165 NaN NaN NaN NaN NaN
79 NaN -7.14426408039971 -7.14426408039971 NaN NaN NaN NaN
80 NaN NaN -4.63345935811935 NaN NaN NaN NaN
81 NaN NaN -5.02972090083841 NaN NaN NaN NaN
82 NaN NaN -6.23386661838045 NaN NaN NaN NaN
83 NaN NaN -6.70191879185903 NaN NaN NaN NaN
84 NaN NaN -6.67456906486156 NaN NaN NaN NaN
85 NaN NaN -6.18588304849568 NaN NaN NaN NaN
86 NaN NaN -6.41741094069225 NaN NaN NaN NaN
87 NaN NaN -7.61892352270404 NaN NaN NaN NaN
88 NaN NaN -7.03310008004442 NaN NaN NaN NaN
89 NaN NaN -8.04449464572276 NaN NaN NaN NaN
90 NaN NaN -8.1272899431639 NaN NaN NaN NaN
91 NaN NaN -6.63323415922747 NaN NaN NaN NaN
92 NaN NaN -6.59055626306279 NaN NaN NaN NaN
93 NaN NaN -6.91388194005658 NaN NaN NaN NaN
94 NaN NaN -5.97895918960623 NaN NaN NaN NaN
95 NaN NaN -7.43221920172 NaN NaN NaN NaN
96 NaN NaN -7.34491638818349 NaN NaN NaN NaN
97 NaN NaN -7.53918239595132 NaN NaN NaN NaN
98 NaN NaN -5.55541150226353 NaN NaN NaN NaN
99 NaN NaN -4.48909363390604 NaN NaN NaN NaN
100 NaN NaN -6.29618403467447 NaN NaN NaN NaN
101 NaN NaN -8.35156312129948 NaN NaN NaN NaN
102 NaN NaN -8.51359093480809 NaN NaN NaN NaN
103 NaN NaN -7.88490679455513 NaN NaN NaN NaN
104 NaN NaN -8.23258070984956 NaN NaN NaN NaN
105 NaN NaN -8.69934920402188 NaN NaN NaN NaN
106 NaN NaN -6.91763538011395 NaN NaN NaN NaN
107 NaN NaN -4.87867963280985 NaN NaN NaN NaN
108 NaN NaN -5.07828420365938 -5.07828420365938 NaN NaN NaN
109 NaN NaN NaN -3.22547994563579 NaN NaN NaN
110 NaN NaN NaN -3.52194978725857 NaN NaN NaN
111 NaN NaN NaN -5.2361498361032 NaN NaN NaN
112 NaN NaN NaN -5.09291620265941 NaN NaN NaN
113 NaN NaN NaN -4.46441040553826 NaN NaN NaN
114 NaN NaN NaN -3.80847610774101 NaN NaN NaN
115 NaN NaN NaN -3.041419955268 NaN NaN NaN
116 NaN NaN NaN -2.11044294528512 NaN NaN NaN
117 NaN NaN NaN -0.439473853216505 NaN NaN NaN
118 NaN NaN NaN 0.623405902331824 NaN NaN NaN
119 NaN NaN NaN 1.07419782764296 NaN NaN NaN
120 NaN NaN NaN 1.98841214446747 NaN NaN NaN
121 NaN NaN NaN 3.17680958755593 NaN NaN NaN
122 NaN NaN NaN 2.81111469652051 NaN NaN NaN
123 NaN NaN NaN 1.30429463175384 NaN NaN NaN
124 NaN NaN NaN 0.64487766314895 NaN NaN NaN
125 NaN NaN NaN -0.635033469862082 NaN NaN NaN
126 NaN NaN NaN -1.11759894932973 NaN NaN NaN
127 NaN NaN NaN -0.494949295412018 NaN NaN NaN
128 NaN NaN NaN -1.66869906517899 NaN NaN NaN
129 NaN NaN NaN -1.82782119172977 NaN NaN NaN
130 NaN NaN NaN -0.661563112109502 NaN NaN NaN
131 NaN NaN NaN -1.20935282550463 NaN NaN NaN
132 NaN NaN NaN -2.98638447982251 NaN NaN NaN
133 NaN NaN NaN -3.97646270084591 NaN NaN NaN
134 NaN NaN NaN -4.59807416449972 NaN NaN NaN
135 NaN NaN NaN -4.12307851741049 NaN NaN NaN
136 NaN NaN NaN -4.96274396603406 NaN NaN NaN
137 NaN NaN NaN -6.31039106540292 NaN NaN NaN
138 NaN NaN NaN -4.65341301720859 NaN NaN NaN
139 NaN NaN NaN -3.37869308365215 NaN NaN NaN
140 NaN NaN NaN -2.94493112079191 NaN NaN NaN
141 NaN NaN NaN -1.01699043111942 NaN NaN NaN
142 NaN NaN NaN -1.84138229639953 NaN NaN NaN
143 NaN NaN NaN -0.271327447221899 NaN NaN NaN
144 NaN NaN NaN -0.0896311199424385 NaN NaN NaN
145 NaN NaN NaN -0.882418549620429 NaN NaN NaN
146 NaN NaN NaN -0.564891863900853 NaN NaN NaN
147 NaN NaN NaN -0.263574494852644 NaN NaN NaN
148 NaN NaN NaN 0.567554036537544 NaN NaN NaN
149 NaN NaN NaN -1.90360498499904 NaN NaN NaN
150 NaN NaN NaN -1.46979841969545 NaN NaN NaN
151 NaN NaN NaN -1.57457373866979 NaN NaN NaN
152 NaN NaN NaN -0.750504450552916 NaN NaN NaN
153 NaN NaN NaN -1.78210406464859 NaN NaN NaN
154 NaN NaN NaN -3.03944479000521 NaN NaN NaN
155 NaN NaN NaN -2.82189167106512 NaN NaN NaN
156 NaN NaN NaN -3.27482665804193 NaN NaN NaN
157 NaN NaN NaN -1.51138666815854 NaN NaN NaN
158 NaN NaN NaN -1.57229156590666 NaN NaN NaN
159 NaN NaN NaN -1.70643293058517 NaN NaN NaN
160 NaN NaN NaN -1.18244254717385 NaN NaN NaN
161 NaN NaN NaN -1.12703758991871 NaN NaN NaN
162 NaN NaN NaN 0.0724464376182807 NaN NaN NaN
163 NaN NaN NaN 1.6683278940757 NaN NaN NaN
164 NaN NaN NaN 1.65500132064211 NaN NaN NaN
165 NaN NaN NaN 0.837841579838405 NaN NaN NaN
166 NaN NaN NaN 1.03077594523926 NaN NaN NaN
167 NaN NaN NaN 1.82123700427487 NaN NaN NaN
168 NaN NaN NaN 2.22172276812983 NaN NaN NaN
169 NaN NaN NaN 4.12468637721627 NaN NaN NaN
170 NaN NaN NaN 2.93467112988197 NaN NaN NaN
171 NaN NaN NaN 2.58695187843609 NaN NaN NaN
172 NaN NaN NaN 2.29460175660374 NaN NaN NaN
173 NaN NaN NaN 1.38364668495573 NaN NaN NaN
174 NaN NaN NaN 0.827803992222787 NaN NaN NaN
175 NaN NaN NaN 0.737182135634134 NaN NaN NaN
176 NaN NaN NaN 0.795079008210985 NaN NaN NaN
177 NaN NaN NaN 0.438006705672426 NaN NaN NaN
178 NaN NaN NaN -0.406307004636364 NaN NaN NaN
179 NaN NaN NaN -0.763298438344259 NaN NaN NaN
180 NaN NaN NaN -1.34010932203569 NaN NaN NaN
181 NaN NaN NaN -1.88757883239565 NaN NaN NaN
182 NaN NaN NaN -1.44607607287729 NaN NaN NaN
183 NaN NaN NaN -1.05871683022367 NaN NaN NaN
184 NaN NaN NaN 0.347895520873545 NaN NaN NaN
185 NaN NaN NaN 0.627825273907567 NaN NaN NaN
186 NaN NaN NaN 0.772190680385208 NaN NaN NaN
187 NaN NaN NaN 1.44179356146667 NaN NaN NaN
188 NaN NaN NaN 1.72848809876964 NaN NaN NaN
189 NaN NaN NaN 1.93292731343682 NaN NaN NaN
190 NaN NaN NaN 2.25413001431412 NaN NaN NaN
191 NaN NaN NaN 2.53712417487428 NaN NaN NaN
192 NaN NaN NaN 2.10883319681753 NaN NaN NaN
193 NaN NaN NaN 2.54299983503419 NaN NaN NaN
194 NaN NaN NaN 2.74249978639319 NaN NaN NaN
195 NaN NaN NaN 2.10382601739777 NaN NaN NaN
196 NaN NaN NaN 1.2737673383034 NaN NaN NaN
197 NaN NaN NaN -0.00223983426321883 NaN NaN NaN
198 NaN NaN NaN -0.698056886150488 NaN NaN NaN
199 NaN NaN NaN -1.85760076332628 NaN NaN NaN
200 NaN NaN NaN -3.05061323087103 -3.05061323087103 NaN NaN
201 NaN NaN NaN NaN -4.26491210726297 NaN NaN
202 NaN NaN NaN NaN -4.92815198693208 NaN NaN
203 NaN NaN NaN NaN -5.65034130200692 NaN NaN
204 NaN NaN NaN NaN -5.40817003682503 NaN NaN
205 NaN NaN NaN NaN -4.57856454586747 NaN NaN
206 NaN NaN NaN NaN -4.36303983860786 NaN NaN
207 NaN NaN NaN NaN -4.83116088818794 NaN NaN
208 NaN NaN NaN NaN -3.33914810888908 NaN NaN
209 NaN NaN NaN NaN -2.31912457472185 NaN NaN
210 NaN NaN NaN NaN -2.3269211092978 NaN NaN
211 NaN NaN NaN NaN -1.61056348080519 NaN NaN
212 NaN NaN NaN NaN -1.57689915087302 NaN NaN
213 NaN NaN NaN NaN -3.00746467626658 NaN NaN
214 NaN NaN NaN NaN -2.63955349791202 NaN NaN
215 NaN NaN NaN NaN -3.69236903507131 NaN NaN
216 NaN NaN NaN NaN -5.449711636093 NaN NaN
217 NaN NaN NaN NaN -4.23230786823582 NaN NaN
218 NaN NaN NaN NaN -2.64397473934283 NaN NaN
219 NaN NaN NaN NaN -1.46471479645059 NaN NaN
220 NaN NaN NaN NaN -0.727691241067253 NaN NaN
221 NaN NaN NaN NaN -2.97606617399375 NaN NaN
222 NaN NaN NaN NaN -1.83904549541432 NaN NaN
223 NaN NaN NaN NaN -2.48085507004904 NaN NaN
224 NaN NaN NaN NaN -2.78296580206136 NaN NaN
225 NaN NaN NaN NaN -3.12457153943024 NaN NaN
226 NaN NaN NaN NaN -4.57837000980119 NaN NaN
227 NaN NaN NaN NaN -4.27592251091168 NaN NaN
228 NaN NaN NaN NaN -4.06593291964107 NaN NaN
229 NaN NaN NaN NaN -3.16880981157108 -3.16880981157108 NaN
230 NaN NaN NaN NaN NaN -2.80433980993994 NaN
231 NaN NaN NaN NaN NaN -1.38731846850393 NaN
232 NaN NaN NaN NaN NaN -1.78809652680322 NaN
233 NaN NaN NaN NaN NaN -1.80691871425998 NaN
234 NaN NaN NaN NaN NaN -2.47105843757924 NaN
235 NaN NaN NaN NaN NaN -0.572379660193084 NaN
236 NaN NaN NaN NaN NaN -1.605641885179 NaN
237 NaN NaN NaN NaN NaN -0.00383994335901372 NaN
238 NaN NaN NaN NaN NaN -0.642847312206088 NaN
239 NaN NaN NaN NaN NaN -0.874151354819513 NaN
240 NaN NaN NaN NaN NaN -1.00877391166913 NaN
241 NaN NaN NaN NaN NaN -1.37333729531455 NaN
242 NaN NaN NaN NaN NaN -1.93464169759011 NaN
243 NaN NaN NaN NaN NaN -0.407731584459776 NaN
244 NaN NaN NaN NaN NaN -1.09162496009519 NaN
245 NaN NaN NaN NaN NaN -2.46599151584093 NaN
246 NaN NaN NaN NaN NaN -2.20630789893684 NaN
247 NaN NaN NaN NaN NaN -2.02796101891614 NaN
248 NaN NaN NaN NaN NaN -1.46542274447654 NaN
249 NaN NaN NaN NaN NaN -0.286932033194656 NaN
250 NaN NaN NaN NaN NaN 0.613182629714507 NaN
251 NaN NaN NaN NaN NaN -1.22399243061355 NaN
252 NaN NaN NaN NaN NaN -1.93535285926104 NaN
253 NaN NaN NaN NaN NaN -1.84533055611885 NaN
254 NaN NaN NaN NaN NaN -1.23604250660048 NaN
255 NaN NaN NaN NaN NaN 0.585043425768571 NaN
256 NaN NaN NaN NaN NaN 0.407990831451291 NaN
257 NaN NaN NaN NaN NaN 0.672927331097008 NaN
258 NaN NaN NaN NaN NaN 1.907697912691 1.907697912691
259 NaN NaN NaN NaN NaN NaN 0.710164375084872
260 NaN NaN NaN NaN NaN NaN -0.158669993878435
261 NaN NaN NaN NaN NaN NaN -0.317189324980758
262 NaN NaN NaN NaN NaN NaN -0.177856476728874
263 NaN NaN NaN NaN NaN NaN 2.65870368087736
264 NaN NaN NaN NaN NaN NaN 2.97074198984873
265 NaN NaN NaN NaN NaN NaN 4.54955798262734
266 NaN NaN NaN NaN NaN NaN 5.46632034454386
267 NaN NaN NaN NaN NaN NaN 5.39849687742
268 NaN NaN NaN NaN NaN NaN 4.83020149933518
269 NaN NaN NaN NaN NaN NaN 4.43853227468064
270 NaN NaN NaN NaN NaN NaN 4.780458901145
271 NaN NaN NaN NaN NaN NaN 4.46606636810028
272 NaN NaN NaN NaN NaN NaN 3.45633313736237
273 NaN NaN NaN NaN NaN NaN 3.07708041274083
274 NaN NaN NaN NaN NaN NaN 3.39048596619789
275 NaN NaN NaN NaN NaN NaN 3.1564460727743
276 NaN NaN NaN NaN NaN NaN 2.40909318610092
277 NaN NaN NaN NaN NaN NaN 1.80245931811331
278 NaN NaN NaN NaN NaN NaN 0.652489796729877
279 NaN NaN NaN NaN NaN NaN 0.531450104959331
280 NaN NaN NaN NaN NaN NaN 0.990423477110942
281 NaN NaN NaN NaN NaN NaN 0.861395925812972
282 NaN NaN NaN NaN NaN NaN 0.684244160383286
283 NaN NaN NaN NaN NaN NaN -1.41678323478865
284 NaN NaN NaN NaN NaN NaN -1.94907873445309
285 NaN NaN NaN NaN NaN NaN -3.59447009699616
286 NaN NaN NaN NaN NaN NaN -5.00783784788381
287 NaN NaN NaN NaN NaN NaN -3.93549048980748
288 NaN NaN NaN NaN NaN NaN -3.70010474533551
289 NaN NaN NaN NaN NaN NaN -2.80955143999961
290 NaN NaN NaN NaN NaN NaN -3.16742714261255
291 NaN NaN NaN NaN NaN NaN -3.66694848541399
292 NaN NaN NaN NaN NaN NaN -2.08055895376091
293 NaN NaN NaN NaN NaN NaN -2.1704186629317
294 NaN NaN NaN NaN NaN NaN -1.19979219082069
295 NaN NaN NaN NaN NaN NaN 1.40497880954522
296 NaN NaN NaN NaN NaN NaN 0.338152640034733
297 NaN NaN NaN NaN NaN NaN 0.11551694018233
298 NaN NaN NaN NaN NaN NaN 0.286260535965624
299 NaN NaN NaN NaN NaN NaN -0.0219095075608693


==> fig2/traj_cp.dat <==
x_cp_brd y_cp_brd x_cp_ou y_cp_ou
0 0 0 0
-0.343003152130103 1.66634904501682 0.264595053399212 0.81973313241867
-1.10971494661339 4.30183061832721 -1.77154648238574 1.91753878784707
-1.12652905892812 4.60598608675455 -0.974492943434013 1.11634445288448
-0.442189298982619 4.6617943615603 -0.86893936116404 2.49232884286047
-1.84397258193824 3.30168198238037 0.415524529424162 2.71284210977587
-3.3656328864601 4.3564257964182 1.03425782839183 2.12974881262199
-3.49341813056738 2.9460877729789 -0.140319877333906 1.5569375856124
-2.8905575580428 2.48915848246164 1.76024748529763 1.95315401238683
-3.03023554095836 1.50584841025532 1.29368563874 1.44504195796117
-2.62246682605601 1.74884325179369 2.29067707406128 1.18657600600608
-2.22492729217217 1.57315076600149 3.19223832074322 -0.3645397292929
-2.54246704134181 0.471535579771821 4.1660778936603 -0.357025918700742
-3.32175286695279 -1.29066953987764 4.35535463645642 1.17743371239153
-5.25726662246672 0.236246008706462 3.87900960424065 1.69780027655811
-4.57853602630082 -2.04091500285944 5.62343920552204 0.0321079856205513
-6.00710401479692 -3.1555334674246 7.57005887410702 0.117526990766898
-5.09389831884108 -2.17916204240996 7.30972052697538 0.220540874971822
-6.67077061457987 -1.97508195577342 6.67055728451183 -0.864100240970329
-8.55910676185948 -1.23888804258769 6.51196844050846 -0.238855216438395
-7.44225325484956 -0.495508770453695 9.05630011028568 -2.4271666103601
-5.82636510918271 -2.16203916251349 10.7081667256893 -2.97142172521617
-5.92895012137404 -1.53931162055683 11.4290685821489 -2.14965078551105
-6.12168307606652 -0.744716179170662 11.8725976543951 -3.89204184280098
-5.9607770677291 -0.2056314893987 11.4271239349261 -5.45478299441267
-5.9856260880114 -2.75401725047844 11.1324181031437 -6.61957992957174
-6.98718799726314 -3.91564098048025 13.961920519054 -6.90094640475292
-7.30165011044509 -2.84876404500035 13.4329965518889 -8.95269011040755
-7.02478442315134 -1.10020190321814 13.4299110334317 -8.73546234310387
-6.84935408257876 -0.737225195305177 13.7771608656908 -9.87950818624648
-6.10256134482571 0.105038402748889 13.9609473626305 -9.92461206724436
-4.45359547050599 1.83061678414512 14.3224759367725 -10.2683948071673
-5.9845401949347 1.43939074233525 14.7129327177101 -10.2686804193344
-7.51984461386839 1.53535628164802 14.7376668654337 -10.1041470160528
-6.98087198816052 -0.493152458185264 14.2716488082549 -11.4480311786207
-8.41158283970397 -0.977240827577849 14.1645579973786 -11.7010923031282
-8.84843077862984 -0.414448575074212 15.6404650411411 -10.4531547004076
-9.21081731688811 0.379137032656652 16.4911568934345 -9.91415222823887
-9.22475497133712 0.792652789140455 17.5220144460488 -8.98066002018171
-6.86965828972885 1.42532926657721 20.7577035594256 -9.04244309998735
-8.56959334697692 3.93613398885757 18.355218540177 -8.58142745086392
-8.96585488969598 2.73198827131553 20.2624927555668 -8.72360092389385
-9.43390706317456 2.759337998313 18.7236972047503 -7.95342923246276
-8.94522104680869 2.52781010611644 19.8331511892928 -7.93605502431787
-10.1467336288205 3.11363354877606 19.2549551332967 -9.01507692144771
-11.1581281944988 3.03083825133491 18.8793676162061 -10.0655320430139
-9.66407241056238 3.07351614749959 16.867283055813 -11.6445903506868
-9.98739808755617 4.00843889794993 16.0969625185306 -11.1502430497308
-11.4406580996699 4.09574171148645 16.5272007024613 -12.5936599213597
-11.6349241074378 6.07951260517424 16.6363715661311 -12.3341410354445
-10.5686062390803 4.2724222044058 15.1888835492377 -12.109122273901
-12.6239853257053 4.11039439089719 15.8509862398313 -10.7511416702946
-11.9953011854523 3.76272047560276 13.3399169821846 -11.2310922532376
-12.4620696796246 5.54443429951069 12.9287514587326 -9.66892151087461
-10.4231139323205 5.34482972866117 14.1860473938154 -8.48450189150616
-8.57030967429696 5.04835988703839 14.5372657757144 -9.50100362174657
-10.2845097231416 5.19159352048218 13.6939029237402 -8.86674006773641
-9.65600392602044 5.84752781827943 14.2460609541509 -8.41087298885112
-8.88894777354743 6.77850482826232 13.9420453099329 -7.71277729846653
-7.21797868147882 7.84138458381065 13.6975453850915 -6.08500144867967
-6.76718675616769 8.75559890063516 15.0059172281403 -5.00201466502684
-5.57878931307923 8.38990400959975 13.1726138802148 -4.3872558509957
-7.0856093778459 7.73048704099485 12.2551385096747 -4.91630179252672
-8.36552051085694 7.2479215615272 12.2197293962145 -4.83009241006964
-7.74287085693922 6.07417179176023 9.97249868999613 -5.38196566701054
-7.90199298349 7.2404298713805 9.30994625706756 -4.48688084701641
-8.44978269688513 5.46339821706262 9.80605682012222 -3.75119978226779
-9.43986091790853 4.84178675340881 10.5606781000049 -6.19686285148544
-8.9648652708193 4.00212130478524 10.1318505548108 -6.59040285781303
-10.3125123701882 5.65909935297957 10.439653844636 -4.35816989148241
-9.03779243663172 6.09286131583981 11.3289595810568 -5.78539662342293
-7.10985174695923 5.2684694505597 10.6709345092899 -5.97427899802297
-5.53979689778161 5.45016577783917 11.5132546317092 -6.58937401589849
-6.3325843274596 5.76769246355874 10.3481352348921 -6.86775582174974
-6.03126695841139 6.59882099494893 9.98436803375569 -6.35283278661148
-8.50242597994797 7.03262756025251 10.4263386191067 -5.97262130251755
-8.6072012989223 7.85669684836938 11.3603021883997 -4.46797673786719
-9.63880091301798 6.59935612301276 11.3961653872569 -6.45611329145002
-9.42124779407788 6.14642113603595 11.0562368184468 -5.83891274102851
-7.6578078041945 6.08551623828783 13.4808262552436 -3.95285093034779
-7.791949168873 6.60950662169915 14.133905668531 -3.68894508839367
-7.73654421161786 7.80899064923614 13.7957344659279 -4.50798196231853
-6.14066275516044 7.79566407580255 12.5314556667869 -6.70844412407415
-6.95782249596414 7.9885984412034 15.1030109426479 -6.16047951059837
-6.16736143692853 8.38908420505836 16.1832068974691 -4.97027798771482
-4.26439782784209 7.19906895772406 18.2850695642278 -4.7760832546483
-4.61211707928797 6.90671883589171 19.6629552817544 -4.11858049866725
-5.52307215093598 6.35087614315877 18.4477098337959 -4.3685130365442
-5.61369400752464 6.40877301573562 18.2281110007383 -6.29119166311816
-5.9707663100632 5.56445930542683 18.6157896244934 -4.27333738928197
-6.32775774377109 4.9876484217354 17.9268491050709 -3.03650810380849
-6.87522725413105 5.42915118125376 18.1528761580678 -4.13705341118505
-6.48786801147743 6.83576353235097 18.7721714871542 -4.25323969011856
-6.2079382584434 6.98012893882861 17.7650665974709 -3.35908650599876
-5.53833537736194 7.26682347613158 19.2053891719085 -3.17936473297886
-5.33389616269476 7.58802617700888 19.4962661432873 -4.40385599871057
-5.0509020021346 7.15973519895213 17.7611610379367 -3.71755074664616
-4.61673536391794 7.35923515031113 16.6440869852266 -4.18734761044769
-5.25540913291337 6.52917647121677 17.2887618030884 -4.79855504177986
-6.53141630547999 5.8333594193295 17.6099754272159 -5.46707575369043
-5.71096843765941 5.41209667527832 17.8161969921956 -6.93594668134087
-5.76482533812517 3.22091810129034 17.0090956076793 -6.04192289523086
-4.53009798999783 3.51452367206211 17.6134359747653 -5.18734309803161
-4.73649496973056 4.67694857168699 18.1172927302989 -6.22021750907405
-3.79910563953072 4.76197965508075 18.2733317164145 -5.8088454185315
-3.52519445987685 3.41860073903965 17.2704937379508 -5.47770821403821
-1.64061405379534 2.65675646208462 17.2947941872871 -6.12346553439105
-1.1861281936141 1.50191022094814 17.1438107902136 -5.77689949898596
0.162302179879285 1.90232791803765 18.7481263485774 -5.42557418177751
0.839270965115399 0.772323681244656 17.787280193769 -3.97480967261713
-0.696919608406939 0.634012688392703 17.8542750776638 -5.45061391925167
0.448984062239736 0.0358462614904391 19.5944200675512 -4.67713475774807
-1.19712811352591 1.07202282201288 17.3025340667751 -4.47230533647911
-2.06702365258671 -0.684132522350408 18.7329800913936 -5.30278017128228
0.115840470876678 0.612447217688797 18.3899031339368 -5.46966398806919
-0.432199614686666 1.61462766719224 17.2447251715319 -5.60667112124078
1.46691194767223 1.52572632817039 16.9998835699143 -4.41271335462637
4.64217970982731 2.87584144843645 17.8462624814222 -5.89121515336052
7.14383253278728 2.45534514847293 17.661381541434 -5.6445636502242
7.46832260328841 2.23766550590727 18.5456615909797 -6.14693431762112
5.88831690469863 0.52367428296959 17.4572623595087 -4.78067593905382
6.45420165747611 -0.481267423446443 17.9217206739805 -5.01307015083015
7.47286854122859 0.585894556575161 18.4979544609775 -5.07019426746722
8.70718064853172 1.29095694380471 18.14316454689 -5.45862468546476
10.8089613542329 2.87044109142649 19.1897265752306 -4.75937046560574
11.3932735238965 1.58951986306387 18.412866408983 -4.65970878576432
12.4733687801219 1.70037810675021 16.8204991661509 -5.17730329891648
13.3175602712224 1.4662976701916 16.5211121972184 -3.89949205889511
15.2054469641091 2.15972704442405 17.3045417111994 -3.96809833738101
15.932235855804 3.15592005548321 17.2097705855659 -5.53238577270065
16.4820712999256 2.734665089547 16.337899900347 -5.56835290538773
17.053336464766 3.75793488759993 17.5644172452153 -5.39629750979303
19.5342388793729 3.73294870992178 16.532978027923 -4.32907891980778
20.0479815055098 3.374913280621 17.6512527534111 -6.13005381229205
20.3934659727731 3.5460131827505 19.2121399497552 -5.5762599672079
22.0883018227583 4.52800108174161 17.3350729980417 -6.24176340123797
22.0229922888033 2.38528192725511 17.8622549676626 -5.87349857457272
23.0786662360426 0.926339039172241 16.7099789064749 -6.64657547812131
24.2287051840145 0.890572049254477 16.1355971390825 -6.32100498448804
24.7462356642672 1.1518873510585 16.9891814257421 -6.75204017436324
24.6200325691557 0.18953915258975 16.8537328376277 -6.70625292095841
25.0357941595808 -0.250890579995103 16.9149427899641 -6.13844751607363
26.9846420516418 -1.29964033568908 17.1694872534154 -6.0450724093792
26.1583625952779 -1.9794660041893 17.5620769085028 -5.83305273227553
27.022149964912 -3.69709247838359 17.2380739927446 -6.04300267016973
26.7961416050953 -4.52605488035103 16.8511750632452 -6.19799392117831
26.7044967577016 -3.98385848949083 17.2132075324217 -6.59079535406254
28.4686792206188 -4.20322384926505 17.1035113141801 -6.03574797002557
27.6640603392326 -5.13088066543814 17.9909498448044 -4.89766096653905
27.962052248091 -5.9604588860379 17.8831824529024 -4.92744401092291
28.1472922885316 -5.58708711455839 16.9506006904619 -4.89241362984585
27.8251724635416 -6.30306526531006 17.2055714229021 -5.46290490489165
28.7765268278159 -6.98941107990291 18.0377785878946 -6.14386384433256
30.7847036367527 -7.28051502582232 17.7456861053326 -5.14333540717316
32.0817089636153 -6.40491932068667 16.6302365568224 -5.95485555529705
33.5882864262214 -6.65582045709922 17.9031464329486 -5.43949274087361
33.4167699648046 -6.97710971446828 17.341637066925 -6.05008978157177
33.3791261750577 -8.71557575156723 17.4437355829803 -5.72761577286228
33.3402482866903 -7.7944434530954 16.9931877380501 -5.94724906915741
34.3408669808059 -9.51758280858487 16.6468487412774 -5.28495015187779
36.1109157611555 -10.1271810798274 16.4377897811337 -4.98849719748099
36.0766243886409 -10.1212586655326 17.5415811404391 -4.92421720935516
36.8670755789512 -10.9074049017809 17.4352220200786 -5.47066432311321
36.5595178574942 -9.92773155711114 17.8619497186536 -5.91954000417252
36.2131277026396 -10.6832706486377 17.3251289966733 -6.30553806644361
36.364800515464 -11.7862776874173 17.3639295934718 -6.19763855494329
36.5094911837017 -11.7915159869623 18.1665663833975 -6.209235750311
35.9446206429043 -10.3582106007469 17.6426347719269 -5.79116784748624
36.1713551256754 -10.009080588007 18.6197743339794 -4.96416039227574
36.3289067556036 -12.0861410766073 17.2056954056432 -4.07180073310623
36.0526351408883 -11.2433154590156 16.6209464883125 -4.73170113992376
35.7620392092024 -11.4222388949869 16.3742039293608 -4.76535484722617
38.8820352438942 -10.5264189980374 17.9396595100576 -5.65662456997297
41.076621617141 -10.5149256548502 16.9518760574345 -4.77247537261296
43.0347180653491 -10.8903312852776 17.7458355924206 -5.67937559840891
43.1731995613429 -9.1569822404596 17.1220220081453 -7.65907662527519
41.677226808734 -8.15394226237383 15.4672094639757 -6.89231504729312
41.2618604342808 -7.66780083307647 16.0357425294195 -4.26880652054027
40.8045189285139 -6.19408641272467 14.7981924251007 -5.8967313311897
41.1996653530714 -5.45898123509214 12.985521054791 -6.3907511461389
42.3847428966896 -4.5498065570557 13.0257016267306 -6.9980918789152
42.7676138636335 -2.57937615152388 13.3344536067387 -5.12533466382191
43.4229186654947 -3.40780093476008 12.4303112627142 -5.63723303263652
44.2646306501007 -4.01066286377137 11.5197096426827 -6.35172576608329
46.1215565842771 -3.98114276676042 12.2315947195274 -5.90563231821065
47.275862193645 -3.59802017446688 12.6717060116556 -5.34387881165371
46.4918311090091 -4.87072602823102 13.1327437972218 -4.94539548746465
46.1286516775923 -4.20594446724515 13.0601842870453 -5.11647768832174
46.4898725471657 -3.6707816695395 13.3212585725211 -4.39154158835777
45.7173001411833 -2.85918906574463 12.6292707080544 -1.83089136518069
45.1940876638996 -3.41601223577233 11.5676406388601 -1.5809938718232
46.9735027672576 -3.16619561045024 10.8034463499957 1.28128136530248
46.698375172377 -3.27222390366769 12.5678559989853 1.63273329856897
47.1048186459787 -2.99475753128246 11.3645672998874 1.14460315144648
47.6772337642495 -0.82947330505032 12.055975374 0.861347962318085
48.7819723592827 -1.47355148163821 13.4837178632729 0.548854015331729
49.1035894456191 -2.16163948197027 14.8216631003169 1.41971253904033
51.051301481952 -2.93534880430658 13.7979267758503 1.57921490597933
49.7439097943323 -2.36645526123171 13.3919130320976 1.74869481220188
49.7701076456388 -2.43482954407916 14.6206310260049 1.24814452438374
49.9966272155884 -2.56402791099737 14.5370796608794 -0.0365435911871899
49.1227129828146 -1.59588195733957 13.448989004117 -0.152805150903029
48.9589416142462 -2.33327397014928 12.6000472279403 1.272869382754
50.5050055973055 -1.7974795266423 12.5504776353658 2.18116204498449
50.6919851499424 -1.13391523835819 12.1738129857951 1.41318803246675
50.4963920316331 -1.42278570467388 12.9374631915992 2.16931276724782
50.3896393150559 -1.01937093310192 13.0357341076042 2.54455559744039
48.6616841368479 -0.382264449337863 12.94873468706 2.85572506984783
49.3751560731937 -0.480561761042648 12.6170523610104 2.98079263292548
49.7150444186001 -0.474350039747498 12.8164526764408 2.42769824087105
48.5296182847129 0.608877329234717 11.2152846279226 2.28341198287458
48.6721272598441 -0.202367123805333 11.7349059812702 0.600490135460131
48.633040816773 0.686556198141903 12.5765784976752 1.70517711519627
47.2933051710689 1.99543368660588 13.6338311418677 1.22505025029972
47.2193726208563 1.6484569345952 13.8759536506006 2.3923439852178
47.512061630209 2.30455094066407 13.660780909923 1.9649799686933
48.4402244625393 1.7537252071608 14.7448937745133 1.42597867565642
48.2024557960796 2.16757439047219 14.0040829129218 1.33875544233941
49.2888114520445 2.68812545337655 12.6163114484027 0.717114254237887
48.7945589722256 3.40578444896254 11.552335550192 0.929912189505946
47.0113359314168 2.06596737108161 9.57243474052288 1.63967480804367
47.6750519417509 2.15276924875478 8.53281860137441 2.30579841628352
47.2969325441781 2.31397801963175 7.74629144012955 3.21329065613212
45.3464976186043 2.72677885173966 8.48660079405962 3.01921155833006
44.4763041888401 2.45553296452022 8.41681972556869 3.00873130787164
44.5643129012735 3.66178026598847 7.50392108023256 0.414841936855984
42.4438499948621 3.07149601743589 7.0629167164781 0.295057245409698
43.0067799804612 5.39689823427328 4.80020261038118 -0.948183480780604
44.0038900733373 6.71106397726493 2.97418525391831 -1.00658268310266
42.8930696382791 6.60267070344314 2.01095811657393 0.9830140749244
41.8806007307365 7.97843403205283 2.08549523013196 3.52532433129214
40.5129938845607 8.19586521416868 0.662957128515689 4.49526516366241
40.7210582702488 7.96031996432205 2.57753341345643 3.55673415691834
41.0936445011814 8.01166187193864 2.43013821272308 1.43013910234858
40.100938302667 6.42660591747744 2.89884073111847 2.31511603667933
40.1475531562946 4.21745884786823 2.15869968128081 3.62578369296366
40.0217688464178 5.81486922223543 2.12295905774337 3.30745614036776
39.0558058419082 5.20543605372336 3.78137501444526 2.33711289242281
38.8646662546241 5.1040624473816 3.29077055419749 3.30349763762537
40.3649332078904 4.8719994467375 3.14295280311012 3.0775127248447
40.8106738721412 5.40007940364455 2.49144604070986 2.96349874313567
39.8248229180586 5.05379760121875 1.70845725462727 2.46600039843554
40.2880375425475 5.04179977448398 0.563625693433479 1.84319745215584
39.4680871214436 5.86491266179298 -0.122550485230688 2.16333179604799
39.0116412789341 6.0530025133098 2.89435671328635 3.22372483136877
39.5314274268279 3.03340132268481 2.48804472174349 3.3072635464804
39.9495582049131 2.56964108246934 1.14958489751686 3.31510291260064
39.73465836762 3.07290387194957 1.45012022187793 3.97926636151962
40.933080688857 3.86926240052381 1.37084649831281 3.76125251289564
41.2995475357967 2.95460990126538 1.98961374819298 2.98253549311418
40.8610273110614 2.45300779218786 3.28443184433149 2.8623135736228
41.881480401783 3.50006311331508 2.8727022256211 2.63228950732231
42.5019750629674 3.73360528948786 1.89795086519293 0.980758310783971
40.4344148065111 2.63760128874826 2.84005224141637 3.49053201007428
40.3051160685609 2.33044002695409 6.71089064928497 2.78688283217231
39.3806841157697 2.14795923765286 4.97243414074182 3.30691789945846
41.5746613555038 1.31956260540354 4.59036006703406 4.13906686088163
41.7970416109549 2.00044416370183 2.61640551362731 3.66479272645779
43.3959879835476 1.71858898826598 2.36378914716302 4.89925405099703
43.4519028987957 3.27041348864847 1.23906157252914 5.30017222051242
44.2005827152021 2.52093067271485 -1.47704981534101 5.27661316335727
43.7292155507641 4.06371144585201 -1.4994433890535 4.81281119023391
43.0008462088944 3.88899458015714 -1.14859487512113 6.32607731835157
42.8743569580323 4.70897041874551 -1.30609686266288 5.52925561614461
43.0641015815589 4.53163519126783 0.335981530437965 5.58866889064578
44.4504386583996 4.48322075919497 0.860302076008554 4.474955552978
44.3379619147713 4.28518477563094 1.14700567813874 4.85793208868421
43.2197022305608 4.05841816996052 1.21604325646381 5.90707978353245
42.9682926333257 3.53798701846386 2.01197114231695 6.69103284263166
41.1443500102316 2.24952586699528 3.75128479317752 6.64844141783808
40.6596929092886 1.39956488247791 3.31927684875815 6.83460804052484
41.7732078140773 2.16888553776072 1.85192048966472 6.54390779201689
42.3218503792512 2.0273680802577 1.19641278185022 7.34041611568557
42.6549619125725 3.15368270359228 2.42675880223951 7.69101072727808
42.9724969038369 2.4583869532874 3.81642968740525 7.70999926189802
40.8402528825134 2.73366807281718 2.59323421189422 6.12650274011277
40.9001896691713 2.66507798916502 2.34383683186141 5.98673324670756
40.5138538996298 1.70696840675122 1.8504270401403 6.01676199198694
39.3830168298986 1.27177636274793 2.99342318614263 6.25892870017147
40.5416300678337 0.862167134939518 4.15311757227436 5.28606009255901
41.6730894299285 0.736805607748533 6.79666457732879 6.88682426031158
40.3046882676594 0.392301997467716 9.2783766320423 6.97686152910456
41.0530372747169 -0.549903661597107 8.73357128950753 6.88211609559338
40.7500299890242 0.40783939034664 5.85160356738324 6.45296777278403
38.0439433709583 -0.598887688549627 3.79275770001376 7.63819204919349
36.7637627909523 0.161820278028341 4.48480635346172 7.72679325057509
36.1519035698382 0.430335480271019 3.02987385348949 7.64440639274696
36.6021118431577 1.16131224104138 2.54802167676754 8.08633975603098
37.5999686058327 0.933306474400154 2.85142795341 9.22596689735491
36.6393014604561 0.513700160634927 3.11213795968328 9.1369975888536
37.2641873865939 -0.024490016336936 2.66317573882656 9.73297263786122
38.2609212722066 -0.897373256500975 2.96658843071074 10.4275512266735
35.2424801677237 -1.177984238399 1.32255178889058 10.4232247082075
33.9279390172652 -2.38299987723901 1.50975113556604 10.022871333679
34.6522438901994 -2.58496797080367 0.863013814155996 8.70724958250093
33.0938731633911 -3.36954026156258 -0.123611886963487 8.06111106316943
33.4564862494463 -3.33563249965442 -0.744184816099525 8.74103517546603
32.3585216242027 -4.7748231464568 -0.656894571401305 8.96804598825086
32.1772314571158 -6.42460014211628 -0.860167591053666 8.79517343559407
31.9912386861983 -7.17648556719258 -2.27517894482326 9.19585647559333


==> fig2/traj_cp_cut_ex.dat <==
x_beg y_beg x_end y_end x_left y_left x_right y_right
-11.6349241074378 6.07951260517424 15.2054469641091 2.15972704442405 -9.03779243663172 6.09286131583981 -6.53141630547999 5.8333594193295
-10.5686062390803 4.2724222044058 15.932235855804 3.15592005548321 -7.10985174695923 5.2684694505597 -5.71096843765941 5.41209667527832
-12.6239853257053 4.11039439089719 16.4820712999256 2.734665089547 -5.53979689778161 5.45016577783917 -5.76482533812517 3.22091810129034
-11.9953011854523 3.76272047560276 17.053336464766 3.75793488759993 -6.3325843274596 5.76769246355874 -4.53009798999783 3.51452367206211
-12.4620696796246 5.54443429951069 19.5342388793729 3.73294870992178 -6.03126695841139 6.59882099494893 -4.73649496973056 4.67694857168699
-10.4231139323205 5.34482972866117 20.0479815055098 3.374913280621 -8.50242597994797 7.03262756025251 -3.79910563953072 4.76197965508075
-8.57030967429696 5.04835988703839 20.3934659727731 3.5460131827505 -8.6072012989223 7.85669684836938 -3.52519445987685 3.41860073903965
-10.2845097231416 5.19159352048218 22.0883018227583 4.52800108174161 -9.63880091301798 6.59935612301276 -1.64061405379534 2.65675646208462
-9.65600392602044 5.84752781827943 22.0229922888033 2.38528192725511 -9.42124779407788 6.14642113603595 -1.1861281936141 1.50191022094814
-8.88894777354743 6.77850482826232 23.0786662360426 0.926339039172241 -7.6578078041945 6.08551623828783 0.162302179879285 1.90232791803765
-7.21797868147882 7.84138458381065 24.2287051840145 0.890572049254477 -7.791949168873 6.60950662169915 0.839270965115399 0.772323681244656
-6.76718675616769 8.75559890063516 24.7462356642672 1.1518873510585 -7.73654421161786 7.80899064923614 -0.696919608406939 0.634012688392703
-5.57878931307923 8.38990400959975 NaN NaN -6.14066275516044 7.79566407580255 0.448984062239736 0.0358462614904391
-7.0856093778459 7.73048704099485 NaN NaN -6.95782249596414 7.9885984412034 -1.19712811352591 1.07202282201288
-8.36552051085694 7.2479215615272 NaN NaN -6.16736143692853 8.38908420505836 -2.06702365258671 -0.684132522350408
-7.74287085693922 6.07417179176023 NaN NaN -4.26439782784209 7.19906895772406 0.115840470876678 0.612447217688797
-7.90199298349 7.2404298713805 NaN NaN -4.61211707928797 6.90671883589171 -0.432199614686666 1.61462766719224
-8.44978269688513 5.46339821706262 NaN NaN -5.52307215093598 6.35087614315877 1.46691194767223 1.52572632817039
-9.43986091790853 4.84178675340881 NaN NaN -5.61369400752464 6.40877301573562 4.64217970982731 2.87584144843645
-8.9648652708193 4.00212130478524 NaN NaN -5.9707663100632 5.56445930542683 7.14383253278728 2.45534514847293
-10.3125123701882 5.65909935297957 NaN NaN -6.32775774377109 4.9876484217354 7.46832260328841 2.23766550590727
-9.03779243663172 6.09286131583981 NaN NaN -6.87522725413105 5.42915118125376 5.88831690469863 0.52367428296959
NaN NaN NaN NaN -6.48786801147743 6.83576353235097 6.45420165747611 -0.481267423446443
NaN NaN NaN NaN -6.2079382584434 6.98012893882861 7.47286854122859 0.585894556575161
NaN NaN NaN NaN -5.53833537736194 7.26682347613158 8.70718064853172 1.29095694380471
NaN NaN NaN NaN -5.33389616269476 7.58802617700888 10.8089613542329 2.87044109142649
NaN NaN NaN NaN -5.0509020021346 7.15973519895213 11.3932735238965 1.58951986306387
NaN NaN NaN NaN -4.61673536391794 7.35923515031113 12.4733687801219 1.70037810675021
NaN NaN NaN NaN -5.25540913291337 6.52917647121677 13.3175602712224 1.4662976701916
NaN NaN NaN NaN -6.53141630547999 5.8333594193295 15.2054469641091 2.15972704442405
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN


==> fig2/traj_cp_ex2.dat <==
x_brd_beg y_brd_beg x_brd_mid y_brd_mid x_brd_end y_brd_end x_ou_beg y_ou_beg x_ou_mid y_ou_mid x_ou_end y_ou_end
0 0 -6.53141630547999 5.8333594193295 43.0347180653491 -10.8903312852776 0 0 17.6099754272159 -5.46707575369043 17.7458355924206 -5.67937559840891
-0.343003152130103 1.66634904501682 -5.71096843765941 5.41209667527832 43.1731995613429 -9.1569822404596 0.264595053399212 0.81973313241867 17.8161969921956 -6.93594668134087 17.1220220081453 -7.65907662527519
-1.10971494661339 4.30183061832721 -5.76482533812517 3.22091810129034 41.677226808734 -8.15394226237383 -1.77154648238574 1.91753878784707 17.0090956076793 -6.04192289523086 15.4672094639757 -6.89231504729312
-1.12652905892812 4.60598608675455 -4.53009798999783 3.51452367206211 41.2618604342808 -7.66780083307647 -0.974492943434013 1.11634445288448 17.6134359747653 -5.18734309803161 16.0357425294195 -4.26880652054027
-0.442189298982619 4.6617943615603 -4.73649496973056 4.67694857168699 40.8045189285139 -6.19408641272467 -0.86893936116404 2.49232884286047 18.1172927302989 -6.22021750907405 14.7981924251007 -5.8967313311897
-1.84397258193824 3.30168198238037 -3.79910563953072 4.76197965508075 41.1996653530714 -5.45898123509214 0.415524529424162 2.71284210977587 18.2733317164145 -5.8088454185315 12.985521054791 -6.3907511461389
-3.3656328864601 4.3564257964182 -3.52519445987685 3.41860073903965 42.3847428966896 -4.5498065570557 1.03425782839183 2.12974881262199 17.2704937379508 -5.47770821403821 13.0257016267306 -6.9980918789152
-3.49341813056738 2.9460877729789 -1.64061405379534 2.65675646208462 42.7676138636335 -2.57937615152388 -0.140319877333906 1.5569375856124 17.2947941872871 -6.12346553439105 13.3344536067387 -5.12533466382191
-2.8905575580428 2.48915848246164 -1.1861281936141 1.50191022094814 43.4229186654947 -3.40780093476008 1.76024748529763 1.95315401238683 17.1438107902136 -5.77689949898596 12.4303112627142 -5.63723303263652
-3.03023554095836 1.50584841025532 0.162302179879285 1.90232791803765 44.2646306501007 -4.01066286377137 1.29368563874 1.44504195796117 18.7481263485774 -5.42557418177751 11.5197096426827 -6.35172576608329
-2.62246682605601 1.74884325179369 0.839270965115399 0.772323681244656 46.1215565842771 -3.98114276676042 2.29067707406128 1.18657600600608 17.787280193769 -3.97480967261713 12.2315947195274 -5.90563231821065
-2.22492729217217 1.57315076600149 -0.696919608406939 0.634012688392703 47.275862193645 -3.59802017446688 3.19223832074322 -0.3645397292929 17.8542750776638 -5.45061391925167 12.6717060116556 -5.34387881165371
-2.54246704134181 0.471535579771821 0.448984062239736 0.0358462614904391 46.4918311090091 -4.87072602823102 4.1660778936603 -0.357025918700742 19.5944200675512 -4.67713475774807 13.1327437972218 -4.94539548746465
-3.32175286695279 -1.29066953987764 -1.19712811352591 1.07202282201288 46.1286516775923 -4.20594446724515 4.35535463645642 1.17743371239153 17.3025340667751 -4.47230533647911 13.0601842870453 -5.11647768832174
-5.25726662246672 0.236246008706462 -2.06702365258671 -0.684132522350408 46.4898725471657 -3.6707816695395 3.87900960424065 1.69780027655811 18.7329800913936 -5.30278017128228 13.3212585725211 -4.39154158835777
-4.57853602630082 -2.04091500285944 0.115840470876678 0.612447217688797 45.7173001411833 -2.85918906574463 5.62343920552204 0.0321079856205513 18.3899031339368 -5.46966398806919 12.6292707080544 -1.83089136518069
-6.00710401479692 -3.1555334674246 -0.432199614686666 1.61462766719224 45.1940876638996 -3.41601223577233 7.57005887410702 0.117526990766898 17.2447251715319 -5.60667112124078 11.5676406388601 -1.5809938718232
-5.09389831884108 -2.17916204240996 1.46691194767223 1.52572632817039 46.9735027672576 -3.16619561045024 7.30972052697538 0.220540874971822 16.9998835699143 -4.41271335462637 10.8034463499957 1.28128136530248
-6.67077061457987 -1.97508195577342 4.64217970982731 2.87584144843645 46.698375172377 -3.27222390366769 6.67055728451183 -0.864100240970329 17.8462624814222 -5.89121515336052 12.5678559989853 1.63273329856897
-8.55910676185948 -1.23888804258769 7.14383253278728 2.45534514847293 47.1048186459787 -2.99475753128246 6.51196844050846 -0.238855216438395 17.661381541434 -5.6445636502242 11.3645672998874 1.14460315144648
-7.44225325484956 -0.495508770453695 7.46832260328841 2.23766550590727 47.6772337642495 -0.82947330505032 9.05630011028568 -2.4271666103601 18.5456615909797 -6.14693431762112 12.055975374 0.861347962318085
-5.82636510918271 -2.16203916251349 5.88831690469863 0.52367428296959 48.7819723592827 -1.47355148163821 10.7081667256893 -2.97142172521617 17.4572623595087 -4.78067593905382 13.4837178632729 0.548854015331729
-5.92895012137404 -1.53931162055683 6.45420165747611 -0.481267423446443 49.1035894456191 -2.16163948197027 11.4290685821489 -2.14965078551105 17.9217206739805 -5.01307015083015 14.8216631003169 1.41971253904033
-6.12168307606652 -0.744716179170662 7.47286854122859 0.585894556575161 51.051301481952 -2.93534880430658 11.8725976543951 -3.89204184280098 18.4979544609775 -5.07019426746722 13.7979267758503 1.57921490597933
-5.9607770677291 -0.2056314893987 8.70718064853172 1.29095694380471 49.7439097943323 -2.36645526123171 11.4271239349261 -5.45478299441267 18.14316454689 -5.45862468546476 13.3919130320976 1.74869481220188
-5.9856260880114 -2.75401725047844 10.8089613542329 2.87044109142649 49.7701076456388 -2.43482954407916 11.1324181031437 -6.61957992957174 19.1897265752306 -4.75937046560574 14.6206310260049 1.24814452438374
-6.98718799726314 -3.91564098048025 11.3932735238965 1.58951986306387 49.9966272155884 -2.56402791099737 13.961920519054 -6.90094640475292 18.412866408983 -4.65970878576432 14.5370796608794 -0.0365435911871899
-7.30165011044509 -2.84876404500035 12.4733687801219 1.70037810675021 49.1227129828146 -1.59588195733957 13.4329965518889 -8.95269011040755 16.8204991661509 -5.17730329891648 13.448989004117 -0.152805150903029
-7.02478442315134 -1.10020190321814 13.3175602712224 1.4662976701916 48.9589416142462 -2.33327397014928 13.4299110334317 -8.73546234310387 16.5211121972184 -3.89949205889511 12.6000472279403 1.272869382754
-6.84935408257876 -0.737225195305177 15.2054469641091 2.15972704442405 50.5050055973055 -1.7974795266423 13.7771608656908 -9.87950818624648 17.3045417111994 -3.96809833738101 12.5504776353658 2.18116204498449
-6.10256134482571 0.105038402748889 15.932235855804 3.15592005548321 50.6919851499424 -1.13391523835819 13.9609473626305 -9.92461206724436 17.2097705855659 -5.53238577270065 12.1738129857951 1.41318803246675
-4.45359547050599 1.83061678414512 16.4820712999256 2.734665089547 50.4963920316331 -1.42278570467388 14.3224759367725 -10.2683948071673 16.337899900347 -5.56835290538773 12.9374631915992 2.16931276724782
-5.9845401949347 1.43939074233525 17.053336464766 3.75793488759993 50.3896393150559 -1.01937093310192 14.7129327177101 -10.2686804193344 17.5644172452153 -5.39629750979303 13.0357341076042 2.54455559744039
-7.51984461386839 1.53535628164802 19.5342388793729 3.73294870992178 48.6616841368479 -0.382264449337863 14.7376668654337 -10.1041470160528 16.532978027923 -4.32907891980778 12.94873468706 2.85572506984783
-6.98087198816052 -0.493152458185264 20.0479815055098 3.374913280621 49.3751560731937 -0.480561761042648 14.2716488082549 -11.4480311786207 17.6512527534111 -6.13005381229205 12.6170523610104 2.98079263292548
-8.41158283970397 -0.977240827577849 20.3934659727731 3.5460131827505 49.7150444186001 -0.474350039747498 14.1645579973786 -11.7010923031282 19.2121399497552 -5.5762599672079 12.8164526764408 2.42769824087105
-8.84843077862984 -0.414448575074212 22.0883018227583 4.52800108174161 48.5296182847129 0.608877329234717 15.6404650411411 -10.4531547004076 17.3350729980417 -6.24176340123797 11.2152846279226 2.28341198287458
-9.21081731688811 0.379137032656652 22.0229922888033 2.38528192725511 48.6721272598441 -0.202367123805333 16.4911568934345 -9.91415222823887 17.8622549676626 -5.87349857457272 11.7349059812702 0.600490135460131
-9.22475497133712 0.792652789140455 23.0786662360426 0.926339039172241 48.633040816773 0.686556198141903 17.5220144460488 -8.98066002018171 16.7099789064749 -6.64657547812131 12.5765784976752 1.70517711519627
-6.86965828972885 1.42532926657721 24.2287051840145 0.890572049254477 47.2933051710689 1.99543368660588 20.7577035594256 -9.04244309998735 16.1355971390825 -6.32100498448804 13.6338311418677 1.22505025029972
-8.56959334697692 3.93613398885757 24.7462356642672 1.1518873510585 47.2193726208563 1.6484569345952 18.355218540177 -8.58142745086392 16.9891814257421 -6.75204017436324 13.8759536506006 2.3923439852178
-8.96585488969598 2.73198827131553 24.6200325691557 0.18953915258975 47.512061630209 2.30455094066407 20.2624927555668 -8.72360092389385 16.8537328376277 -6.70625292095841 13.660780909923 1.9649799686933
-9.43390706317456 2.759337998313 25.0357941595808 -0.250890579995103 48.4402244625393 1.7537252071608 18.7236972047503 -7.95342923246276 16.9149427899641 -6.13844751607363 14.7448937745133 1.42597867565642
-8.94522104680869 2.52781010611644 26.9846420516418 -1.29964033568908 48.2024557960796 2.16757439047219 19.8331511892928 -7.93605502431787 17.1694872534154 -6.0450724093792 14.0040829129218 1.33875544233941
-10.1467336288205 3.11363354877606 26.1583625952779 -1.9794660041893 49.2888114520445 2.68812545337655 19.2549551332967 -9.01507692144771 17.5620769085028 -5.83305273227553 12.6163114484027 0.717114254237887
-11.1581281944988 3.03083825133491 27.022149964912 -3.69709247838359 48.7945589722256 3.40578444896254 18.8793676162061 -10.0655320430139 17.2380739927446 -6.04300267016973 11.552335550192 0.929912189505946
-9.66407241056238 3.07351614749959 26.7961416050953 -4.52605488035103 47.0113359314168 2.06596737108161 16.867283055813 -11.6445903506868 16.8511750632452 -6.19799392117831 9.57243474052288 1.63967480804367
-9.98739808755617 4.00843889794993 26.7044967577016 -3.98385848949083 47.6750519417509 2.15276924875478 16.0969625185306 -11.1502430497308 17.2132075324217 -6.59079535406254 8.53281860137441 2.30579841628352
-11.4406580996699 4.09574171148645 28.4686792206188 -4.20322384926505 47.2969325441781 2.31397801963175 16.5272007024613 -12.5936599213597 17.1035113141801 -6.03574797002557 7.74629144012955 3.21329065613212
-11.6349241074378 6.07951260517424 27.6640603392326 -5.13088066543814 45.3464976186043 2.72677885173966 16.6363715661311 -12.3341410354445 17.9909498448044 -4.89766096653905 8.48660079405962 3.01921155833006
-10.5686062390803 4.2724222044058 27.962052248091 -5.9604588860379 44.4763041888401 2.45553296452022 15.1888835492377 -12.109122273901 17.8831824529024 -4.92744401092291 8.41681972556869 3.00873130787164
-12.6239853257053 4.11039439089719 28.1472922885316 -5.58708711455839 44.5643129012735 3.66178026598847 15.8509862398313 -10.7511416702946 16.9506006904619 -4.89241362984585 7.50392108023256 0.414841936855984
-11.9953011854523 3.76272047560276 27.8251724635416 -6.30306526531006 42.4438499948621 3.07149601743589 13.3399169821846 -11.2310922532376 17.2055714229021 -5.46290490489165 7.0629167164781 0.295057245409698
-12.4620696796246 5.54443429951069 28.7765268278159 -6.98941107990291 43.0067799804612 5.39689823427328 12.9287514587326 -9.66892151087461 18.0377785878946 -6.14386384433256 4.80020261038118 -0.948183480780604
-10.4231139323205 5.34482972866117 30.7847036367527 -7.28051502582232 44.0038900733373 6.71106397726493 14.1860473938154 -8.48450189150616 17.7456861053326 -5.14333540717316 2.97418525391831 -1.00658268310266
-8.57030967429696 5.04835988703839 32.0817089636153 -6.40491932068667 42.8930696382791 6.60267070344314 14.5372657757144 -9.50100362174657 16.6302365568224 -5.95485555529705 2.01095811657393 0.9830140749244
-10.2845097231416 5.19159352048218 33.5882864262214 -6.65582045709922 41.8806007307365 7.97843403205283 13.6939029237402 -8.86674006773641 17.9031464329486 -5.43949274087361 2.08549523013196 3.52532433129214
-9.65600392602044 5.84752781827943 33.4167699648046 -6.97710971446828 40.5129938845607 8.19586521416868 14.2460609541509 -8.41087298885112 17.341637066925 -6.05008978157177 0.662957128515689 4.49526516366241
-8.88894777354743 6.77850482826232 33.3791261750577 -8.71557575156723 40.7210582702488 7.96031996432205 13.9420453099329 -7.71277729846653 17.4437355829803 -5.72761577286228 2.57753341345643 3.55673415691834
-7.21797868147882 7.84138458381065 33.3402482866903 -7.7944434530954 41.0936445011814 8.01166187193864 13.6975453850915 -6.08500144867967 16.9931877380501 -5.94724906915741 2.43013821272308 1.43013910234858
-6.76718675616769 8.75559890063516 34.3408669808059 -9.51758280858487 40.100938302667 6.42660591747744 15.0059172281403 -5.00201466502684 16.6468487412774 -5.28495015187779 2.89884073111847 2.31511603667933
-5.57878931307923 8.38990400959975 36.1109157611555 -10.1271810798274 40.1475531562946 4.21745884786823 13.1726138802148 -4.3872558509957 16.4377897811337 -4.98849719748099 2.15869968128081 3.62578369296366
-7.0856093778459 7.73048704099485 36.0766243886409 -10.1212586655326 40.0217688464178 5.81486922223543 12.2551385096747 -4.91630179252672 17.5415811404391 -4.92421720935516 2.12295905774337 3.30745614036776
-8.36552051085694 7.2479215615272 36.8670755789512 -10.9074049017809 39.0558058419082 5.20543605372336 12.2197293962145 -4.83009241006964 17.4352220200786 -5.47066432311321 3.78137501444526 2.33711289242281
-7.74287085693922 6.07417179176023 36.5595178574942 -9.92773155711114 38.8646662546241 5.1040624473816 9.97249868999613 -5.38196566701054 17.8619497186536 -5.91954000417252 3.29077055419749 3.30349763762537
-7.90199298349 7.2404298713805 36.2131277026396 -10.6832706486377 40.3649332078904 4.8719994467375 9.30994625706756 -4.48688084701641 17.3251289966733 -6.30553806644361 3.14295280311012 3.0775127248447
-8.44978269688513 5.46339821706262 36.364800515464 -11.7862776874173 40.8106738721412 5.40007940364455 9.80605682012222 -3.75119978226779 17.3639295934718 -6.19763855494329 2.49144604070986 2.96349874313567
-9.43986091790853 4.84178675340881 36.5094911837017 -11.7915159869623 39.8248229180586 5.05379760121875 10.5606781000049 -6.19686285148544 18.1665663833975 -6.209235750311 1.70845725462727 2.46600039843554
-8.9648652708193 4.00212130478524 35.9446206429043 -10.3582106007469 40.2880375425475 5.04179977448398 10.1318505548108 -6.59040285781303 17.6426347719269 -5.79116784748624 0.563625693433479 1.84319745215584
-10.3125123701882 5.65909935297957 36.1713551256754 -10.009080588007 39.4680871214436 5.86491266179298 10.439653844636 -4.35816989148241 18.6197743339794 -4.96416039227574 -0.122550485230688 2.16333179604799
-9.03779243663172 6.09286131583981 36.3289067556036 -12.0861410766073 39.0116412789341 6.0530025133098 11.3289595810568 -5.78539662342293 17.2056954056432 -4.07180073310623 2.89435671328635 3.22372483136877
-7.10985174695923 5.2684694505597 36.0526351408883 -11.2433154590156 39.5314274268279 3.03340132268481 10.6709345092899 -5.97427899802297 16.6209464883125 -4.73170113992376 2.48804472174349 3.3072635464804
-5.53979689778161 5.45016577783917 35.7620392092024 -11.4222388949869 39.9495582049131 2.56964108246934 11.5132546317092 -6.58937401589849 16.3742039293608 -4.76535484722617 1.14958489751686 3.31510291260064
-6.3325843274596 5.76769246355874 38.8820352438942 -10.5264189980374 39.73465836762 3.07290387194957 10.3481352348921 -6.86775582174974 17.9396595100576 -5.65662456997297 1.45012022187793 3.97926636151962
-6.03126695841139 6.59882099494893 41.076621617141 -10.5149256548502 40.933080688857 3.86926240052381 9.98436803375569 -6.35283278661148 16.9518760574345 -4.77247537261296 1.37084649831281 3.76125251289564
-8.50242597994797 7.03262756025251 43.0347180653491 -10.8903312852776 41.2995475357967 2.95460990126538 10.4263386191067 -5.97262130251755 17.7458355924206 -5.67937559840891 1.98961374819298 2.98253549311418
-8.6072012989223 7.85669684836938 NaN NaN 40.8610273110614 2.45300779218786 11.3603021883997 -4.46797673786719 NaN NaN 3.28443184433149 2.8623135736228
-9.63880091301798 6.59935612301276 NaN NaN 41.881480401783 3.50006311331508 11.3961653872569 -6.45611329145002 NaN NaN 2.8727022256211 2.63228950732231
-9.42124779407788 6.14642113603595 NaN NaN 42.5019750629674 3.73360528948786 11.0562368184468 -5.83891274102851 NaN NaN 1.89795086519293 0.980758310783971
-7.6578078041945 6.08551623828783 NaN NaN 40.4344148065111 2.63760128874826 13.4808262552436 -3.95285093034779 NaN NaN 2.84005224141637 3.49053201007428
-7.791949168873 6.60950662169915 NaN NaN 40.3051160685609 2.33044002695409 14.133905668531 -3.68894508839367 NaN NaN 6.71089064928497 2.78688283217231
-7.73654421161786 7.80899064923614 NaN NaN 39.3806841157697 2.14795923765286 13.7957344659279 -4.50798196231853 NaN NaN 4.97243414074182 3.30691789945846
-6.14066275516044 7.79566407580255 NaN NaN 41.5746613555038 1.31956260540354 12.5314556667869 -6.70844412407415 NaN NaN 4.59036006703406 4.13906686088163
-6.95782249596414 7.9885984412034 NaN NaN 41.7970416109549 2.00044416370183 15.1030109426479 -6.16047951059837 NaN NaN 2.61640551362731 3.66479272645779
-6.16736143692853 8.38908420505836 NaN NaN 43.3959879835476 1.71858898826598 16.1832068974691 -4.97027798771482 NaN NaN 2.36378914716302 4.89925405099703
-4.26439782784209 7.19906895772406 NaN NaN 43.4519028987957 3.27041348864847 18.2850695642278 -4.7760832546483 NaN NaN 1.23906157252914 5.30017222051242
-4.61211707928797 6.90671883589171 NaN NaN 44.2005827152021 2.52093067271485 19.6629552817544 -4.11858049866725 NaN NaN -1.47704981534101 5.27661316335727
-5.52307215093598 6.35087614315877 NaN NaN 43.7292155507641 4.06371144585201 18.4477098337959 -4.3685130365442 NaN NaN -1.4994433890535 4.81281119023391
-5.61369400752464 6.40877301573562 NaN NaN 43.0008462088944 3.88899458015714 18.2281110007383 -6.29119166311816 NaN NaN -1.14859487512113 6.32607731835157
-5.9707663100632 5.56445930542683 NaN NaN 42.8743569580323 4.70897041874551 18.6157896244934 -4.27333738928197 NaN NaN -1.30609686266288 5.52925561614461
-6.32775774377109 4.9876484217354 NaN NaN 43.0641015815589 4.53163519126783 17.9268491050709 -3.03650810380849 NaN NaN 0.335981530437965 5.58866889064578
-6.87522725413105 5.42915118125376 NaN NaN 44.4504386583996 4.48322075919497 18.1528761580678 -4.13705341118505 NaN NaN 0.860302076008554 4.474955552978
-6.48786801147743 6.83576353235097 NaN NaN 44.3379619147713 4.28518477563094 18.7721714871542 -4.25323969011856 NaN NaN 1.14700567813874 4.85793208868421
-6.2079382584434 6.98012893882861 NaN NaN 43.2197022305608 4.05841816996052 17.7650665974709 -3.35908650599876 NaN NaN 1.21604325646381 5.90707978353245
-5.53833537736194 7.26682347613158 NaN NaN 42.9682926333257 3.53798701846386 19.2053891719085 -3.17936473297886 NaN NaN 2.01197114231695 6.69103284263166
-5.33389616269476 7.58802617700888 NaN NaN 41.1443500102316 2.24952586699528 19.4962661432873 -4.40385599871057 NaN NaN 3.75128479317752 6.64844141783808
-5.0509020021346 7.15973519895213 NaN NaN 40.6596929092886 1.39956488247791 17.7611610379367 -3.71755074664616 NaN NaN 3.31927684875815 6.83460804052484
-4.61673536391794 7.35923515031113 NaN NaN 41.7732078140773 2.16888553776072 16.6440869852266 -4.18734761044769 NaN NaN 1.85192048966472 6.54390779201689
-5.25540913291337 6.52917647121677 NaN NaN 42.3218503792512 2.0273680802577 17.2887618030884 -4.79855504177986 NaN NaN 1.19641278185022 7.34041611568557
-6.53141630547999 5.8333594193295 NaN NaN 42.6549619125725 3.15368270359228 17.6099754272159 -5.46707575369043 NaN NaN 2.42675880223951 7.69101072727808
NaN NaN NaN NaN 42.9724969038369 2.4583869532874 NaN NaN NaN NaN 3.81642968740525 7.70999926189802
NaN NaN NaN NaN 40.8402528825134 2.73366807281718 NaN NaN NaN NaN 2.59323421189422 6.12650274011277
NaN NaN NaN NaN 40.9001896691713 2.66507798916502 NaN NaN NaN NaN 2.34383683186141 5.98673324670756
NaN NaN NaN NaN 40.5138538996298 1.70696840675122 NaN NaN NaN NaN 1.8504270401403 6.01676199198694
NaN NaN NaN NaN 39.3830168298986 1.27177636274793 NaN NaN NaN NaN 2.99342318614263 6.25892870017147
NaN NaN NaN NaN 40.5416300678337 0.862167134939518 NaN NaN NaN NaN 4.15311757227436 5.28606009255901
NaN NaN NaN NaN 41.6730894299285 0.736805607748533 NaN NaN NaN NaN 6.79666457732879 6.88682426031158
NaN NaN NaN NaN 40.3046882676594 0.392301997467716 NaN NaN NaN NaN 9.2783766320423 6.97686152910456
NaN NaN NaN NaN 41.0530372747169 -0.549903661597107 NaN NaN NaN NaN 8.73357128950753 6.88211609559338
NaN NaN NaN NaN 40.7500299890242 0.40783939034664 NaN NaN NaN NaN 5.85160356738324 6.45296777278403
NaN NaN NaN NaN 38.0439433709583 -0.598887688549627 NaN NaN NaN NaN 3.79275770001376 7.63819204919349
NaN NaN NaN NaN 36.7637627909523 0.161820278028341 NaN NaN NaN NaN 4.48480635346172 7.72679325057509
NaN NaN NaN NaN 36.1519035698382 0.430335480271019 NaN NaN NaN NaN 3.02987385348949 7.64440639274696
NaN NaN NaN NaN 36.6021118431577 1.16131224104138 NaN NaN NaN NaN 2.54802167676754 8.08633975603098
NaN NaN NaN NaN 37.5999686058327 0.933306474400154 NaN NaN NaN NaN 2.85142795341 9.22596689735491
NaN NaN NaN NaN 36.6393014604561 0.513700160634927 NaN NaN NaN NaN 3.11213795968328 9.1369975888536
NaN NaN NaN NaN 37.2641873865939 -0.024490016336936 NaN NaN NaN NaN 2.66317573882656 9.73297263786122
NaN NaN NaN NaN 38.2609212722066 -0.897373256500975 NaN NaN NaN NaN 2.96658843071074 10.4275512266735
NaN NaN NaN NaN 35.2424801677237 -1.177984238399 NaN NaN NaN NaN 1.32255178889058 10.4232247082075
NaN NaN NaN NaN 33.9279390172652 -2.38299987723901 NaN NaN NaN NaN 1.50975113556604 10.022871333679
NaN NaN NaN NaN 34.6522438901994 -2.58496797080367 NaN NaN NaN NaN 0.863013814155996 8.70724958250093
NaN NaN NaN NaN 33.0938731633911 -3.36954026156258 NaN NaN NaN NaN -0.123611886963487 8.06111106316943
NaN NaN NaN NaN 33.4564862494463 -3.33563249965442 NaN NaN NaN NaN -0.744184816099525 8.74103517546603
NaN NaN NaN NaN 32.3585216242027 -4.7748231464568 NaN NaN NaN NaN -0.656894571401305 8.96804598825086
NaN NaN NaN NaN 32.1772314571158 -6.42460014211628 NaN NaN NaN NaN -0.860167591053666 8.79517343559407
NaN NaN NaN NaN 31.9912386861983 -7.17648556719258 NaN NaN NaN NaN -2.27517894482326 9.19585647559333
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN
NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN NaN


==> fig2/traj_natmet_wind10.dat <==
x0 y0 x1 y1 x2 y2
135 114 NaN NaN NaN NaN
134 114 NaN NaN NaN NaN
136 113 NaN NaN NaN NaN
137 114 NaN NaN NaN NaN
139 116 NaN NaN NaN NaN
140 116 NaN NaN NaN NaN
138 115 NaN NaN NaN NaN
138 114 NaN NaN NaN NaN
142 114 NaN NaN NaN NaN
141 113 NaN NaN NaN NaN
140 113 NaN NaN NaN NaN
141 111 NaN NaN NaN NaN
142 111 NaN NaN NaN NaN
139 113 NaN NaN NaN NaN
143 115 NaN NaN NaN NaN
142 115 NaN NaN NaN NaN
141 111 NaN NaN NaN NaN
143 113 NaN NaN NaN NaN
141 115 NaN NaN NaN NaN
138 115 NaN NaN NaN NaN
141 113 NaN NaN NaN NaN
140 115 NaN NaN NaN NaN
140 115 NaN NaN NaN NaN
142 114 NaN NaN NaN NaN
140 112 NaN NaN NaN NaN
138 110 NaN NaN NaN NaN
134 107 NaN NaN NaN NaN
138 109 NaN NaN NaN NaN
140 113 NaN NaN NaN NaN
141 119 NaN NaN NaN NaN
138 125 NaN NaN NaN NaN
141 124 NaN NaN NaN NaN
140 120 NaN NaN NaN NaN
138 120 NaN NaN NaN NaN
136 120 NaN NaN NaN NaN
134 122 NaN NaN NaN NaN
137 120 NaN NaN NaN NaN
137 122 NaN NaN NaN NaN
136 123 NaN NaN NaN NaN
136 123 NaN NaN NaN NaN
136 122 NaN NaN NaN NaN
135 122 NaN NaN NaN NaN
132 128 NaN NaN NaN NaN
131 134 NaN NaN NaN NaN
131 135 NaN NaN NaN NaN
131 133 NaN NaN NaN NaN
132 134 NaN NaN NaN NaN
134 134 NaN NaN NaN NaN
133 138 NaN NaN NaN NaN
133 138 NaN NaN NaN NaN
134 138 NaN NaN NaN NaN
129 143 NaN NaN NaN NaN
130 146 NaN NaN NaN NaN
128 148 NaN NaN NaN NaN
126 148 NaN NaN NaN NaN
129 146 NaN NaN NaN NaN
131 143 NaN NaN NaN NaN
130 141 NaN NaN NaN NaN
128 143 NaN NaN NaN NaN
131 142 NaN NaN NaN NaN
131 143 NaN NaN NaN NaN
131 144 NaN NaN NaN NaN
133 147 NaN NaN NaN NaN
130 147 NaN NaN NaN NaN
131 148 NaN NaN NaN NaN
129 148 NaN NaN NaN NaN
125 152 125 152 NaN NaN
NaN NaN 123 158 NaN NaN
NaN NaN 119 164 NaN NaN
NaN NaN 117 170 NaN NaN
NaN NaN 115 175 NaN NaN
NaN NaN 113 180 NaN NaN
NaN NaN 114 185 NaN NaN
NaN NaN 112 191 NaN NaN
NaN NaN 109 199 109 199
NaN NaN NaN NaN 106 202
NaN NaN NaN NaN 109 196
NaN NaN NaN NaN 112 185
NaN NaN NaN NaN 113 180
NaN NaN NaN NaN 113 185
NaN NaN NaN NaN 103 198
NaN NaN NaN NaN 102 203
NaN NaN NaN NaN 107 195
NaN NaN NaN NaN 108 191
NaN NaN NaN NaN 109 188
NaN NaN NaN NaN 109 185
NaN NaN NaN NaN 111 185
NaN NaN NaN NaN 110 185
NaN NaN NaN NaN 113 186
NaN NaN NaN NaN 115 188
NaN NaN NaN NaN 114 188
NaN NaN NaN NaN 110 198
NaN NaN NaN NaN 105 210
NaN NaN NaN NaN 101 218
NaN NaN NaN NaN 95 225
NaN NaN NaN NaN 99 218
NaN NaN NaN NaN 104 209
NaN NaN NaN NaN 104 205
NaN NaN NaN NaN 105 205
NaN NaN NaN NaN 108 200
NaN NaN NaN NaN 105 203
NaN NaN NaN NaN 105 203
NaN NaN NaN NaN 109 201
NaN NaN NaN NaN 109 199
NaN NaN NaN NaN 109 196
NaN NaN NaN NaN 110 195
NaN NaN NaN NaN 109 195
NaN NaN NaN NaN 109 195
NaN NaN NaN NaN 109 197
NaN NaN NaN NaN 109 195
NaN NaN NaN NaN 112 194
NaN NaN NaN NaN 110 199
NaN NaN NaN NaN 108 198
NaN NaN NaN NaN 103 206
NaN NaN NaN NaN 99 221
NaN NaN NaN NaN 102 211
NaN NaN NaN NaN 101 209
NaN NaN NaN NaN 105 203
NaN NaN NaN NaN 108 198
NaN NaN NaN NaN 111 194
NaN NaN NaN NaN 111 191
NaN NaN NaN NaN 110 193
NaN NaN NaN NaN 108 189
NaN NaN NaN NaN 114 188
NaN NaN NaN NaN 114 188
NaN NaN NaN NaN 112 187
NaN NaN NaN NaN 111 189
NaN NaN NaN NaN 113 188
NaN NaN NaN NaN 113 188
NaN NaN NaN NaN 113 185
NaN NaN NaN NaN 112 187
NaN NaN NaN NaN 117 184
NaN NaN NaN NaN 114 189
NaN NaN NaN NaN 115 188
NaN NaN NaN NaN 114 188
NaN NaN NaN NaN 114 193
NaN NaN NaN NaN 113 193
NaN NaN NaN NaN 113 191
NaN NaN NaN NaN 117 191
NaN NaN NaN NaN 119 190
NaN NaN NaN NaN 121 189
NaN NaN NaN NaN 119 187
NaN NaN NaN NaN 121 187
NaN NaN NaN NaN 127 179
NaN NaN NaN NaN 133 163
NaN NaN NaN NaN 133 162
NaN NaN NaN NaN 130 167
NaN NaN NaN NaN 125 167
NaN NaN NaN NaN 123 170
NaN NaN NaN NaN 123 175
NaN NaN NaN NaN 123 176
NaN NaN NaN NaN 121 174
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 121 180
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 122 176
NaN NaN NaN NaN 125 174
NaN NaN NaN NaN 123 175
NaN NaN NaN NaN 118 173
NaN NaN NaN NaN 116 174
NaN NaN NaN NaN 115 173
NaN NaN NaN NaN 116 174
NaN NaN NaN NaN 114 174
NaN NaN NaN NaN 115 173
NaN NaN NaN NaN 117 171
NaN NaN NaN NaN 116 171
NaN NaN NaN NaN 115 173
NaN NaN NaN NaN 116 173
NaN NaN NaN NaN 117 174
NaN NaN NaN NaN 116 178
NaN NaN NaN NaN 117 176
NaN NaN NaN NaN 117 173
NaN NaN NaN NaN 120 168
NaN NaN NaN NaN 117 170
NaN NaN NaN NaN 115 172
NaN NaN NaN NaN 117 176
NaN NaN NaN NaN 118 175
NaN NaN NaN NaN 121 174
NaN NaN NaN NaN 120 178
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 118 177
NaN NaN NaN NaN 117 180
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 125 170
NaN NaN NaN NaN 125 174
NaN NaN NaN NaN 121 173
NaN NaN NaN NaN 124 173
NaN NaN NaN NaN 124 173
NaN NaN NaN NaN 127 169
NaN NaN NaN NaN 124 172
NaN NaN NaN NaN 123 174
NaN NaN NaN NaN 124 175
NaN NaN NaN NaN 125 175
NaN NaN NaN NaN 122 174
NaN NaN NaN NaN 127 172
NaN NaN NaN NaN 125 178
NaN NaN NaN NaN 123 179
NaN NaN NaN NaN 121 176
NaN NaN NaN NaN 120 177
NaN NaN NaN NaN 120 177
NaN NaN NaN NaN 119 177
NaN NaN NaN NaN 124 180
NaN NaN NaN NaN 126 179
NaN NaN NaN NaN 121 182
NaN NaN NaN NaN 124 180
NaN NaN NaN NaN 123 179
NaN NaN NaN NaN 119 181
NaN NaN NaN NaN 119 185
NaN NaN NaN NaN 120 181
NaN NaN NaN NaN 121 180
NaN NaN NaN NaN 119 183
NaN NaN NaN NaN 118 181
NaN NaN NaN NaN 121 181
NaN NaN NaN NaN 116 179
NaN NaN NaN NaN 117 181
NaN NaN NaN NaN 117 184
NaN NaN NaN NaN 119 182
NaN NaN NaN NaN 119 180
NaN NaN NaN NaN 123 180
NaN NaN NaN NaN 126 171
NaN NaN NaN NaN 124 176
NaN NaN NaN NaN 125 182
NaN NaN NaN NaN 125 182
NaN NaN NaN NaN 122 177
NaN NaN NaN NaN 121 181
NaN NaN NaN NaN 120 187
NaN NaN NaN NaN 114 199
NaN NaN NaN NaN 111 206
NaN NaN NaN NaN 113 203
NaN NaN NaN NaN 117 195
NaN NaN NaN NaN 118 198
NaN NaN NaN NaN 121 193
NaN NaN NaN NaN 121 193
NaN NaN NaN NaN 117 194
NaN NaN NaN NaN 120 193
NaN NaN NaN NaN 121 193
NaN NaN NaN NaN 121 193
NaN NaN NaN NaN 123 190
NaN NaN NaN NaN 122 186
NaN NaN NaN NaN 123 190
NaN NaN NaN NaN 121 188
NaN NaN NaN NaN 122 191
NaN NaN NaN NaN 124 187
NaN NaN NaN NaN 122 187
NaN NaN NaN NaN 119 186
NaN NaN NaN NaN 116 186
NaN NaN NaN NaN 121 184
NaN NaN NaN NaN 116 184
NaN NaN NaN NaN 116 187
NaN NaN NaN NaN 116 188
NaN NaN NaN NaN 115 189
NaN NaN NaN NaN 116 189
NaN NaN NaN NaN 117 189
NaN NaN NaN NaN 118 188
NaN NaN NaN NaN 114 188
NaN NaN NaN NaN 117 187
NaN NaN NaN NaN 116 185
NaN NaN NaN NaN 115 183
NaN NaN NaN NaN 119 184
NaN NaN NaN NaN 118 182
NaN NaN NaN NaN 115 186
NaN NaN NaN NaN 116 186
NaN NaN NaN NaN 116 187
NaN NaN NaN NaN 117 185
NaN NaN NaN NaN 120 181
NaN NaN NaN NaN 120 181
NaN NaN NaN NaN 114 182
NaN NaN NaN NaN 114 186
NaN NaN NaN NaN 115 189
NaN NaN NaN NaN 115 187
NaN NaN NaN NaN 115 183
NaN NaN NaN NaN 115 184
NaN NaN NaN NaN 117 180
NaN NaN NaN NaN 116 180
NaN NaN NaN NaN 117 182
NaN NaN NaN NaN 120 180
NaN NaN NaN NaN 120 182
NaN NaN NaN NaN 117 180
NaN NaN NaN NaN 117 178
NaN NaN NaN NaN 119 178
NaN NaN NaN NaN 117 183
NaN NaN NaN NaN 115 185
NaN NaN NaN NaN 118 186
NaN NaN NaN NaN 114 179
NaN NaN NaN NaN 115 179
NaN NaN NaN NaN 115 184
NaN NaN NaN NaN 120 181
NaN NaN NaN NaN 115 177
NaN NaN NaN NaN 119 183
NaN NaN NaN NaN 111 182
NaN NaN NaN NaN 114 181
NaN NaN NaN NaN 116 183
NaN NaN NaN NaN 118 182
NaN NaN NaN NaN 121 187


==> fig2/traj_natmet_wind15.dat <==
x0 y0 x1 y1 x2 y2 x3 y3 x4 y4
135 114 NaN NaN NaN NaN NaN NaN NaN NaN
134 114 NaN NaN NaN NaN NaN NaN NaN NaN
136 113 NaN NaN NaN NaN NaN NaN NaN NaN
137 114 NaN NaN NaN NaN NaN NaN NaN NaN
139 116 NaN NaN NaN NaN NaN NaN NaN NaN
140 116 NaN NaN NaN NaN NaN NaN NaN NaN
138 115 NaN NaN NaN NaN NaN NaN NaN NaN
138 114 NaN NaN NaN NaN NaN NaN NaN NaN
142 114 NaN NaN NaN NaN NaN NaN NaN NaN
141 113 NaN NaN NaN NaN NaN NaN NaN NaN
140 113 NaN NaN NaN NaN NaN NaN NaN NaN
141 111 NaN NaN NaN NaN NaN NaN NaN NaN
142 111 NaN NaN NaN NaN NaN NaN NaN NaN
139 113 NaN NaN NaN NaN NaN NaN NaN NaN
143 115 NaN NaN NaN NaN NaN NaN NaN NaN
142 115 NaN NaN NaN NaN NaN NaN NaN NaN
141 111 NaN NaN NaN NaN NaN NaN NaN NaN
143 113 NaN NaN NaN NaN NaN NaN NaN NaN
141 115 NaN NaN NaN NaN NaN NaN NaN NaN
138 115 NaN NaN NaN NaN NaN NaN NaN NaN
141 113 NaN NaN NaN NaN NaN NaN NaN NaN
140 115 140 115 NaN NaN NaN NaN NaN NaN
NaN NaN 140 115 NaN NaN NaN NaN NaN NaN
NaN NaN 142 114 NaN NaN NaN NaN NaN NaN
NaN NaN 140 112 NaN NaN NaN NaN NaN NaN
NaN NaN 138 110 NaN NaN NaN NaN NaN NaN
NaN NaN 134 107 NaN NaN NaN NaN NaN NaN
NaN NaN 138 109 NaN NaN NaN NaN NaN NaN
NaN NaN 140 113 NaN NaN NaN NaN NaN NaN
NaN NaN 141 119 NaN NaN NaN NaN NaN NaN
NaN NaN 138 125 NaN NaN NaN NaN NaN NaN
NaN NaN 141 124 NaN NaN NaN NaN NaN NaN
NaN NaN 140 120 NaN NaN NaN NaN NaN NaN
NaN NaN 138 120 NaN NaN NaN NaN NaN NaN
NaN NaN 136 120 NaN NaN NaN NaN NaN NaN
NaN NaN 134 122 NaN NaN NaN NaN NaN NaN
NaN NaN 137 120 NaN NaN NaN NaN NaN NaN
NaN NaN 137 122 NaN NaN NaN NaN NaN NaN
NaN NaN 136 123 NaN NaN NaN NaN NaN NaN
NaN NaN 136 123 NaN NaN NaN NaN NaN NaN
NaN NaN 136 122 NaN NaN NaN NaN NaN NaN
NaN NaN 135 122 NaN NaN NaN NaN NaN NaN
NaN NaN 132 128 NaN NaN NaN NaN NaN NaN
NaN NaN 131 134 NaN NaN NaN NaN NaN NaN
NaN NaN 131 135 NaN NaN NaN NaN NaN NaN
NaN NaN 131 133 NaN NaN NaN NaN NaN NaN
NaN NaN 132 134 NaN NaN NaN NaN NaN NaN
NaN NaN 134 134 NaN NaN NaN NaN NaN NaN
NaN NaN 133 138 NaN NaN NaN NaN NaN NaN
NaN NaN 133 138 NaN NaN NaN NaN NaN NaN
NaN NaN 134 138 NaN NaN NaN NaN NaN NaN
NaN NaN 129 143 NaN NaN NaN NaN NaN NaN
NaN NaN 130 146 NaN NaN NaN NaN NaN NaN
NaN NaN 128 148 NaN NaN NaN NaN NaN NaN
NaN NaN 126 148 NaN NaN NaN NaN NaN NaN
NaN NaN 129 146 NaN NaN NaN NaN NaN NaN
NaN NaN 131 143 NaN NaN NaN NaN NaN NaN
NaN NaN 130 141 NaN NaN NaN NaN NaN NaN
NaN NaN 128 143 NaN NaN NaN NaN NaN NaN
NaN NaN 131 142 NaN NaN NaN NaN NaN NaN
NaN NaN 131 143 NaN NaN NaN NaN NaN NaN
NaN NaN 131 144 131 144 NaN NaN NaN NaN
NaN NaN NaN NaN 133 147 NaN NaN NaN NaN
NaN NaN NaN NaN 130 147 NaN NaN NaN NaN
NaN NaN NaN NaN 131 148 NaN NaN NaN NaN
NaN NaN NaN NaN 129 148 NaN NaN NaN NaN
NaN NaN NaN NaN 125 152 NaN NaN NaN NaN
NaN NaN NaN NaN 123 158 NaN NaN NaN NaN
NaN NaN NaN NaN 119 164 NaN NaN NaN NaN
NaN NaN NaN NaN 117 170 NaN NaN NaN NaN
NaN NaN NaN NaN 115 175 NaN NaN NaN NaN
NaN NaN NaN NaN 113 180 NaN NaN NaN NaN
NaN NaN NaN NaN 114 185 NaN NaN NaN NaN
NaN NaN NaN NaN 112 191 NaN NaN NaN NaN
NaN NaN NaN NaN 109 199 109 199 NaN NaN
NaN NaN NaN NaN NaN NaN 106 202 NaN NaN
NaN NaN NaN NaN NaN NaN 109 196 NaN NaN
NaN NaN NaN NaN NaN NaN 112 185 NaN NaN
NaN NaN NaN NaN NaN NaN 113 180 NaN NaN
NaN NaN NaN NaN NaN NaN 113 185 NaN NaN
NaN NaN NaN NaN NaN NaN 103 198 NaN NaN
NaN NaN NaN NaN NaN NaN 102 203 NaN NaN
NaN NaN NaN NaN NaN NaN 107 195 NaN NaN
NaN NaN NaN NaN NaN NaN 108 191 NaN NaN
NaN NaN NaN NaN NaN NaN 109 188 NaN NaN
NaN NaN NaN NaN NaN NaN 109 185 NaN NaN
NaN NaN NaN NaN NaN NaN 111 185 NaN NaN
NaN NaN NaN NaN NaN NaN 110 185 NaN NaN
NaN NaN NaN NaN NaN NaN 113 186 NaN NaN
NaN NaN NaN NaN NaN NaN 115 188 NaN NaN
NaN NaN NaN NaN NaN NaN 114 188 NaN NaN
NaN NaN NaN NaN NaN NaN 110 198 NaN NaN
NaN NaN NaN NaN NaN NaN 105 210 NaN NaN
NaN NaN NaN NaN NaN NaN 101 218 NaN NaN
NaN NaN NaN NaN NaN NaN 95 225 NaN NaN
NaN NaN NaN NaN NaN NaN 99 218 NaN NaN
NaN NaN NaN NaN NaN NaN 104 209 NaN NaN
NaN NaN NaN NaN NaN NaN 104 205 NaN NaN
NaN NaN NaN NaN NaN NaN 105 205 NaN NaN
NaN NaN NaN NaN NaN NaN 108 200 NaN NaN
NaN NaN NaN NaN NaN NaN 105 203 NaN NaN
NaN NaN NaN NaN NaN NaN 105 203 NaN NaN
NaN NaN NaN NaN NaN NaN 109 201 NaN NaN
NaN NaN NaN NaN NaN NaN 109 199 NaN NaN
NaN NaN NaN NaN NaN NaN 109 196 NaN NaN
NaN NaN NaN NaN NaN NaN 110 195 NaN NaN
NaN NaN NaN NaN NaN NaN 109 195 NaN NaN
NaN NaN NaN NaN NaN NaN 109 195 NaN NaN
NaN NaN NaN NaN NaN NaN 109 197 NaN NaN
NaN NaN NaN NaN NaN NaN 109 195 NaN NaN
NaN NaN NaN NaN NaN NaN 112 194 NaN NaN
NaN NaN NaN NaN NaN NaN 110 199 NaN NaN
NaN NaN NaN NaN NaN NaN 108 198 NaN NaN
NaN NaN NaN NaN NaN NaN 103 206 NaN NaN
NaN NaN NaN NaN NaN NaN 99 221 NaN NaN
NaN NaN NaN NaN NaN NaN 102 211 NaN NaN
NaN NaN NaN NaN NaN NaN 101 209 NaN NaN
NaN NaN NaN NaN NaN NaN 105 203 NaN NaN
NaN NaN NaN NaN NaN NaN 108 198 NaN NaN
NaN NaN NaN NaN NaN NaN 111 194 NaN NaN
NaN NaN NaN NaN NaN NaN 111 191 NaN NaN
NaN NaN NaN NaN NaN NaN 110 193 NaN NaN
NaN NaN NaN NaN NaN NaN 108 189 NaN NaN
NaN NaN NaN NaN NaN NaN 114 188 NaN NaN
NaN NaN NaN NaN NaN NaN 114 188 NaN NaN
NaN NaN NaN NaN NaN NaN 112 187 NaN NaN
NaN NaN NaN NaN NaN NaN 111 189 NaN NaN
NaN NaN NaN NaN NaN NaN 113 188 NaN NaN
NaN NaN NaN NaN NaN NaN 113 188 NaN NaN
NaN NaN NaN NaN NaN NaN 113 185 NaN NaN
NaN NaN NaN NaN NaN NaN 112 187 NaN NaN
NaN NaN NaN NaN NaN NaN 117 184 NaN NaN
NaN NaN NaN NaN NaN NaN 114 189 NaN NaN
NaN NaN NaN NaN NaN NaN 115 188 NaN NaN
NaN NaN NaN NaN NaN NaN 114 188 NaN NaN
NaN NaN NaN NaN NaN NaN 114 193 NaN NaN
NaN NaN NaN NaN NaN NaN 113 193 NaN NaN
NaN NaN NaN NaN NaN NaN 113 191 NaN NaN
NaN NaN NaN NaN NaN NaN 117 191 NaN NaN
NaN NaN NaN NaN NaN NaN 119 190 NaN NaN
NaN NaN NaN NaN NaN NaN 121 189 NaN NaN
NaN NaN NaN NaN NaN NaN 119 187 NaN NaN
NaN NaN NaN NaN NaN NaN 121 187 NaN NaN
NaN NaN NaN NaN NaN NaN 127 179 NaN NaN
NaN NaN NaN NaN NaN NaN 133 163 NaN NaN
NaN NaN NaN NaN NaN NaN 133 162 NaN NaN
NaN NaN NaN NaN NaN NaN 130 167 NaN NaN
NaN NaN NaN NaN NaN NaN 125 167 NaN NaN
NaN NaN NaN NaN NaN NaN 123 170 NaN NaN
NaN NaN NaN NaN NaN NaN 123 175 NaN NaN
NaN NaN NaN NaN NaN NaN 123 176 NaN NaN
NaN NaN NaN NaN NaN NaN 121 174 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 121 180 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 122 176 NaN NaN
NaN NaN NaN NaN NaN NaN 125 174 NaN NaN
NaN NaN NaN NaN NaN NaN 123 175 NaN NaN
NaN NaN NaN NaN NaN NaN 118 173 NaN NaN
NaN NaN NaN NaN NaN NaN 116 174 NaN NaN
NaN NaN NaN NaN NaN NaN 115 173 NaN NaN
NaN NaN NaN NaN NaN NaN 116 174 NaN NaN
NaN NaN NaN NaN NaN NaN 114 174 NaN NaN
NaN NaN NaN NaN NaN NaN 115 173 NaN NaN
NaN NaN NaN NaN NaN NaN 117 171 NaN NaN
NaN NaN NaN NaN NaN NaN 116 171 NaN NaN
NaN NaN NaN NaN NaN NaN 115 173 NaN NaN
NaN NaN NaN NaN NaN NaN 116 173 NaN NaN
NaN NaN NaN NaN NaN NaN 117 174 NaN NaN
NaN NaN NaN NaN NaN NaN 116 178 NaN NaN
NaN NaN NaN NaN NaN NaN 117 176 NaN NaN
NaN NaN NaN NaN NaN NaN 117 173 NaN NaN
NaN NaN NaN NaN NaN NaN 120 168 NaN NaN
NaN NaN NaN NaN NaN NaN 117 170 NaN NaN
NaN NaN NaN NaN NaN NaN 115 172 NaN NaN
NaN NaN NaN NaN NaN NaN 117 176 NaN NaN
NaN NaN NaN NaN NaN NaN 118 175 NaN NaN
NaN NaN NaN NaN NaN NaN 121 174 NaN NaN
NaN NaN NaN NaN NaN NaN 120 178 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 118 177 NaN NaN
NaN NaN NaN NaN NaN NaN 117 180 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 125 170 NaN NaN
NaN NaN NaN NaN NaN NaN 125 174 NaN NaN
NaN NaN NaN NaN NaN NaN 121 173 NaN NaN
NaN NaN NaN NaN NaN NaN 124 173 NaN NaN
NaN NaN NaN NaN NaN NaN 124 173 NaN NaN
NaN NaN NaN NaN NaN NaN 127 169 NaN NaN
NaN NaN NaN NaN NaN NaN 124 172 NaN NaN
NaN NaN NaN NaN NaN NaN 123 174 NaN NaN
NaN NaN NaN NaN NaN NaN 124 175 NaN NaN
NaN NaN NaN NaN NaN NaN 125 175 NaN NaN
NaN NaN NaN NaN NaN NaN 122 174 NaN NaN
NaN NaN NaN NaN NaN NaN 127 172 NaN NaN
NaN NaN NaN NaN NaN NaN 125 178 NaN NaN
NaN NaN NaN NaN NaN NaN 123 179 NaN NaN
NaN NaN NaN NaN NaN NaN 121 176 NaN NaN
NaN NaN NaN NaN NaN NaN 120 177 NaN NaN
NaN NaN NaN NaN NaN NaN 120 177 NaN NaN
NaN NaN NaN NaN NaN NaN 119 177 NaN NaN
NaN NaN NaN NaN NaN NaN 124 180 NaN NaN
NaN NaN NaN NaN NaN NaN 126 179 NaN NaN
NaN NaN NaN NaN NaN NaN 121 182 NaN NaN
NaN NaN NaN NaN NaN NaN 124 180 NaN NaN
NaN NaN NaN NaN NaN NaN 123 179 NaN NaN
NaN NaN NaN NaN NaN NaN 119 181 NaN NaN
NaN NaN NaN NaN NaN NaN 119 185 NaN NaN
NaN NaN NaN NaN NaN NaN 120 181 NaN NaN
NaN NaN NaN NaN NaN NaN 121 180 NaN NaN
NaN NaN NaN NaN NaN NaN 119 183 NaN NaN
NaN NaN NaN NaN NaN NaN 118 181 NaN NaN
NaN NaN NaN NaN NaN NaN 121 181 NaN NaN
NaN NaN NaN NaN NaN NaN 116 179 NaN NaN
NaN NaN NaN NaN NaN NaN 117 181 NaN NaN
NaN NaN NaN NaN NaN NaN 117 184 NaN NaN
NaN NaN NaN NaN NaN NaN 119 182 NaN NaN
NaN NaN NaN NaN NaN NaN 119 180 NaN NaN
NaN NaN NaN NaN NaN NaN 123 180 NaN NaN
NaN NaN NaN NaN NaN NaN 126 171 NaN NaN
NaN NaN NaN NaN NaN NaN 124 176 NaN NaN
NaN NaN NaN NaN NaN NaN 125 182 NaN NaN
NaN NaN NaN NaN NaN NaN 125 182 NaN NaN
NaN NaN NaN NaN NaN NaN 122 177 NaN NaN
NaN NaN NaN NaN NaN NaN 121 181 NaN NaN
NaN NaN NaN NaN NaN NaN 120 187 NaN NaN
NaN NaN NaN NaN NaN NaN 114 199 NaN NaN
NaN NaN NaN NaN NaN NaN 111 206 NaN NaN
NaN NaN NaN NaN NaN NaN 113 203 NaN NaN
NaN NaN NaN NaN NaN NaN 117 195 NaN NaN
NaN NaN NaN NaN NaN NaN 118 198 NaN NaN
NaN NaN NaN NaN NaN NaN 121 193 NaN NaN
NaN NaN NaN NaN NaN NaN 121 193 NaN NaN
NaN NaN NaN NaN NaN NaN 117 194 NaN NaN
NaN NaN NaN NaN NaN NaN 120 193 NaN NaN
NaN NaN NaN NaN NaN NaN 121 193 NaN NaN
NaN NaN NaN NaN NaN NaN 121 193 NaN NaN
NaN NaN NaN NaN NaN NaN 123 190 NaN NaN
NaN NaN NaN NaN NaN NaN 122 186 NaN NaN
NaN NaN NaN NaN NaN NaN 123 190 NaN NaN
NaN NaN NaN NaN NaN NaN 121 188 NaN NaN
NaN NaN NaN NaN NaN NaN 122 191 NaN NaN
NaN NaN NaN NaN NaN NaN 124 187 NaN NaN
NaN NaN NaN NaN NaN NaN 122 187 NaN NaN
NaN NaN NaN NaN NaN NaN 119 186 NaN NaN
NaN NaN NaN NaN NaN NaN 116 186 NaN NaN
NaN NaN NaN NaN NaN NaN 121 184 NaN NaN
NaN NaN NaN NaN NaN NaN 116 184 NaN NaN
NaN NaN NaN NaN NaN NaN 116 187 NaN NaN
NaN NaN NaN NaN NaN NaN 116 188 NaN NaN
NaN NaN NaN NaN NaN NaN 115 189 NaN NaN
NaN NaN NaN NaN NaN NaN 116 189 NaN NaN
NaN NaN NaN NaN NaN NaN 117 189 NaN NaN
NaN NaN NaN NaN NaN NaN 118 188 NaN NaN
NaN NaN NaN NaN NaN NaN 114 188 NaN NaN
NaN NaN NaN NaN NaN NaN 117 187 NaN NaN
NaN NaN NaN NaN NaN NaN 116 185 NaN NaN
NaN NaN NaN NaN NaN NaN 115 183 NaN NaN
NaN NaN NaN NaN NaN NaN 119 184 NaN NaN
NaN NaN NaN NaN NaN NaN 118 182 NaN NaN
NaN NaN NaN NaN NaN NaN 115 186 NaN NaN
NaN NaN NaN NaN NaN NaN 116 186 NaN NaN
NaN NaN NaN NaN NaN NaN 116 187 NaN NaN
NaN NaN NaN NaN NaN NaN 117 185 NaN NaN
NaN NaN NaN NaN NaN NaN 120 181 NaN NaN
NaN NaN NaN NaN NaN NaN 120 181 NaN NaN
NaN NaN NaN NaN NaN NaN 114 182 NaN NaN
NaN NaN NaN NaN NaN NaN 114 186 NaN NaN
NaN NaN NaN NaN NaN NaN 115 189 NaN NaN
NaN NaN NaN NaN NaN NaN 115 187 NaN NaN
NaN NaN NaN NaN NaN NaN 115 183 NaN NaN
NaN NaN NaN NaN NaN NaN 115 184 NaN NaN
NaN NaN NaN NaN NaN NaN 117 180 NaN NaN
NaN NaN NaN NaN NaN NaN 116 180 NaN NaN
NaN NaN NaN NaN NaN NaN 117 182 NaN NaN
NaN NaN NaN NaN NaN NaN 120 180 NaN NaN
NaN NaN NaN NaN NaN NaN 120 182 NaN NaN
NaN NaN NaN NaN NaN NaN 117 180 NaN NaN
NaN NaN NaN NaN NaN NaN 117 178 NaN NaN
NaN NaN NaN NaN NaN NaN 119 178 119 178
NaN NaN NaN NaN NaN NaN NaN NaN 117 183
NaN NaN NaN NaN NaN NaN NaN NaN 115 185
NaN NaN NaN NaN NaN NaN NaN NaN 118 186
NaN NaN NaN NaN NaN NaN NaN NaN 114 179
NaN NaN NaN NaN NaN NaN NaN NaN 115 179
NaN NaN NaN NaN NaN NaN NaN NaN 115 184
NaN NaN NaN NaN NaN NaN NaN NaN 120 181
NaN NaN NaN NaN NaN NaN NaN NaN 115 177
NaN NaN NaN NaN NaN NaN NaN NaN 119 183
NaN NaN NaN NaN NaN NaN NaN NaN 111 182
NaN NaN NaN NaN NaN NaN NaN NaN 114 181
NaN NaN NaN NaN NaN NaN NaN NaN 116 183
NaN NaN NaN NaN NaN NaN NaN NaN 118 182
NaN NaN NaN NaN NaN NaN NaN NaN 121 187

